Tit-for-Token: Understanding Fairness when Forwarding Data by Incentivized Peers in Decentralized Storage Networks

Decentralized storage networks offer services with intriguing possibilities to reduce inequalities in an extremely centralized market. The challenge is to conceive incentives that are fair in regard to the income distribution among peers. Despite many systems using tokens to incentivize forwarding data, like Swarm, little is known about the interplay between incentives, storage-, and network-parameters. This paper aims to help fill this gap by developing Tit-for-Token (Tit4Tok), a framework to understand fairness. Tit4Tok realizes a triad of altruism (acts of kindness such as debt forgiveness), reciprocity (Tit-for-Tat's mirroring cooperation), and monetary rewards as desired in the free market. Tit4Tok sheds light on incentives across the accounting and settlement layers. We present a comprehensive exploration of different factors when incentivized peers share bandwidth in a libp2p-based network, including uneven distributions emerging when gateways provide data to users outside the network. We quantified the Income-Fairness with the Gini coefficient, using multiple model instantiations and diverse approaches for debt cancellation. We propose regular changes to the gateway neighborhood and show that our shuffling method improves the Income-Fairness from 0.66 to 0.16. We quantified the non-negligible cost of tolerating free-riding (altruism). The performance is evaluated by extensive computer simulations and using an IPFS workload to study the effects of caching.

==> data/IPFS_baseincomefairnessT10sk16Th0Fg0W16.csv <==
originators, avg
100, 0.151958
050, 0.1607283333
010, 0.216008
005, 0.26123658
001, 0.430545
0.5, 0.51235601

==> data/IPFS_baseincomefairnessT10sk8Th0Fg0W16.csv <==
originators, avg, second
100, 0.1473733333, 0.09405333333
050, 0.1588603333, 0.10891
010, 0.218421, 0.182699
005, 0.26413112, 0.243021
001, 0.4314706667, 0.4028043333
0.5, 0.4983679, 0.48714

==> data/IPFS_baseincomefairnessT10sk8Th0Fg0W30.csv <==
originators, avg, second
100, 0.224473, 0.1463193333
050, 0.225845, 0.147849
010, 0.238181, 0.1646843333
005, 0.251245, 0.198345
001, 0.319409, 0.2595883333
0.5, 0.332355, 0.28995

==> data/O05VariableCache.csv <==
exp, incomeFairness, nonOincomeFairness, cacheHitRatio, cacheHitRatioGateway, GAbs, GCacheSize, NGCacheSize, GEvictionPolicy, NGEvictionPolicy
O0T100sS100000000k8Th16Fg8W16PayCache1, 0.755429, 0.734202, 69.78, 13.13, 9.1646, 10000, 10000, LRU, LRU
O0T100sS100000000k8Th16Fg8W16PayCache1FgAdj, 0.729244, 0.710534, 70.45, 13.02, 9.1722, 10000, 10000, LRU, LRU
O0T100sS100000000k8Th16Fg8W16PayCache2, 0.742943, 0.733877, 72.44, 28.91, 20.9496, 10000, 10000, LFU, LRU
O0T100sS100000000k8Th16Fg8W16PayCache2FgAdj, 0.731614, 0.710594, 72.84, 28.66, 20.8760, 10000, 10000, LFU, LRU
O0T100sS100000000k8Th16Fg8W16PayCache3, 0.745434, 0.728847, 74.12, 41.49, 30.7570, 20000, 10000, LFU, LRU
O0T100sS100000000k8Th16Fg8W16PayCache3FgAdj, 0.712132, 0.702531, 74.62, 41.46, 30.9453, 20000, 10000, LFU, LRU
O0T100sS100000000k8Th16Fg8W16PayCache4, 0.718646, 0.712670, 79.59, 77.10, 61.3787, 100000, 10000, LFU, LRU
O0T100sS100000000k8Th16Fg8W16PayCache4FgAdj, 0.674022, 0.666139, 79.99, 76.61, 61.2868, 100000, 10000, LFU, LRU


==> data/O20VaryingCacheSize.csv <==
size, incomeFairness, nonOincomeFairness, cacheHitRatio, cacheHitRatioGateway, GAbs, incomeFairnessAdj, nonOincomeFairnessAdj, cacheHitRatioAdj, cacheHitRatioGatewayAdj, GAbsAdj
1000, 0.660494, 0.263488, 28.04, 27.89, 7.93, 0.644969, 0.240270, 27.81, 28.24, 7.96
2000, 0.648296, 0.259398, 37.28, 20.95, 7.92, 0.649569, 0.231437, 37.13, 21.21, 7.99
5000, 0.668665, 0.268428, 54.94, 14.34, 7.98, 0.666613, 0.240368, 54.06, 14.40, 7.89

==> data/_shuffling.csv <==
Time,NoneFairness,NoneTotal,GatewayEdgeFairness,GatewayEdgeTotal,EdgeFairness,EdgeTotal,NodeFairness,NodeTotal
1,0.656987,13.034556666666667,0.6573686666666667,12.967483333333332,0.6584243333333334,13.02165,0.6561846666666667,12.95753
11,0.6392823333333334,13.74063575757576,0.38568700000000006,11.978847878787878,0.3234136666666667,11.984786666666668,0.484187,13.101066666666668
21,0.65468,13.78635761904762,0.3057896666666667,11.825582698412699,0.254218,11.849815396825397,0.43955166666666673,13.116390317460317
31,0.6607636666666666,13.80287935483871,0.26477633333333334,11.776248279569892,0.22305433333333333,11.800273440860215,0.41744000000000003,13.12422247311828
41,0.6640156666666667,13.810957723577234,0.2382753333333333,11.750726666666667,0.20373433333333335,11.777529024390242,0.40351066666666663,13.12058081300813
51,0.6659926666666666,13.816026470588236,0.21921633333333332,11.733492091503267,0.19092900000000002,11.764534771241829,0.394364,13.12088888888889
61,0.6672793333333332,13.818750710382513,0.20579633333333333,11.722022677595627,0.18125033333333332,11.755076120218579,0.3875916666666666,13.120241092896174
71,0.6682146666666667,13.821227230046947,0.19505933333333333,11.71248366197183,0.174625,11.74653718309859,0.38181233333333336,13.120739248826292
81,0.668933,13.823045637860083,0.1864606666666667,11.707294814814816,0.16929766666666668,11.740480823045269,0.3777526666666667,13.12138218106996
91,0.6694803333333333,13.823708534798536,0.17982833333333334,11.703091282051282,0.16492966666666667,11.738660366300365,0.3744236666666667,13.12613717948718
100,0.6699999999999999,13.824836499999998,0.17509766666666668,11.698878233333332,0.16175133333333333,11.7343596,0.3727933333333333,13.132577066666668


==> data/base_model_different_runs.csv <==
gateways,network-size(n),bucket-size(k),n/k-ratio,workload(milion chunks),income-fairness,min-income-all,max-income-all,mean-income-all,income-fairness(non-gateways),min-income(non-gateways),max-income(non-gateways),mean-income(non-gateways),min-org-cost,max-org-cost,mean-org-cost,time
50,1000,1,1000,10,0.3663893333,0,1117274.667,221616.4537,0.344065,28052,1096412,229598.1616,4014222.667,4711369.333,4432329.073,64
50,10000,10,1000,10,0.3833496667,297.3333333,228926,21036.79657,0.3833803333,297.3333333,228926,21047.55018,4148177,4281571,4207359.313,293
50,20000,20,1000,10,0.4286486667,129,156270.6667,10075.6019,0.4286206667,129,156270.6667,10075.05215,3993357.667,4075129,4030240.76,621
50,50000,50,1000,10,0.4946106667,15,100256.6667,3792.13372,0.4945883333,20.66666667,100256.6667,3792.14512,3760823.333,3827801.667,3792133.72,1830
50,1000,1,1000,100,0.3820393333,0,10885781.67,2227158.608,0.353684,283686.6667,10885781.67,2332053.178,38190061.33,47119636.33,44543172.16,615
100,1000,1,1000,10,0.3258393333,0,1116415,221979.4707,0.3182896667,14434.33333,1116415,225290.0073,1867259,2357099.667,2219794.707,63
50,1000,4,250,10,0.2829956667,8158,930646,220655.2293,0.2826903333,10304,930646,220292.4625,4250778.333,4548183.333,4413104.587,64

==> data/baseincomefairnessT10sk16Th0Fg0W16.csv <==
originators, avg, max
100, 0.1353674, 0.138136
050, 0.1449854, 0.14799
010, 0.2001194, 0.202184
005, 0.2486866, 0.249966
001, 0.4177114, 0.419584
0.5, 0.4967002, 0.49936

==> data/baseincomefairnessT10sk16Th0Fg0W30.csv <==
originators, avg, max
0.5, 0.3336317, 0.35739
001, 0.2870962, 0.288721
005, 0.2251014, 0.226989
010, 0.213779, 0.216122
050, 0.2028686, 0.205298
100, 0.201833, 0.204546


==> data/baseincomefairnessT10sk8Th0Fg0W16.csv <==
originators, avg, max, second, even
100, 0.1290697, 0.131426, 0.0813, 0.060689
050, 0.1400152, 0.141564, 0.0980, 0.080987
010, 0.202375,  0.20415,  0.1761, 0.165594
005, 0.2523112, 0.254186, 0.2308, 0.224021
001, 0.4110914, 0.41475,  0.3984, 0.394194
0.5, 0.483679,  0.485545, 0.4741, 0.473105







==> data/baseincomefairnessT10sk8Th0Fg0W30.csv <==
originators, avg, max, second, even
100, 0.1881692, 0.189943, 0.1152, 0.073391
050, 0.18978, 0.191506,   0.1182, 0.078185
010, 0.2036744, 0.204861, 0.1395, 0.10472
005, 0.2167312, 0.218677, 0.1602, 0.127529
001, 0.283996, 0.286304,  0.2404, 0.212486
0.5, 0.3255236, 0.326382, 0.2880, 0.258414

==> data/densenessincomeO100T10sk8Th0Fg0W16.csv <==
denseness, incomew16, incomew30
 1, 2.8115, 3.9414
 2, 1.6604, 2.0914
 3, 1.2884, 1.4786
 4, 1.1049, 1.1719
 5, 0.9942, 0.9880
 6, 0.9190, 0.8647
 7, 0.8631, 0.7750
 8, 0.8223, 0.7084
 9, 0.7867, 0.6548
10, 0.7606, 0.6136
# On average 58.6 neighborhoods with 1 peer
# On average 214.0 neighborhoods with >=8 peers








==> data/distance_constant_threshold.dat <==
t         constant      distance      threshold
12500     0.3560511     0.38953341    0.36895181
25000     0.2829311     0.31012722    0.27345656
37500     0.2513463     0.27748673    0.23877992
50000     0.2336267     0.25941001    0.23444846
62500     0.2228593     0.24860972    0.24315996
75000     0.2162668     0.24205543    0.25868111
87500     0.2104776     0.23638789    0.27697234
100000    0.2061436     0.23217809    0.2946509
112500    0.2018575     0.22806247    0.3115214
125000    0.199224      0.2253494     0.3284147
137500    0.196524      0.2226497     0.3374802
150000    0.194386      0.220504      0.3374802
162500    0.193029      0.2192427     0.3374802
175000    0.191675      0.2176442     0.3374802
187500    0.18998       0.2159272     0.3374802
200000    0.188848      0.2148752     0.3374802
212500    0.187803      0.2139432     0.3374802
225000    0.186643      0.2128516     0.3374802
237500    0.186075      0.2122855     0.3374802
250000    0.185012      0.2111859     0.3374802

==> data/dl_rate.dat <==
dl_rate       nop_now              nop_wait             only_o_full_g             prefix             all_pay_full           only_o_full_wait         all_pay_current   
50             44                    39                     50                    50                    50                       50                  50          
100            72                    45                     97                    100                   100                      93                  100            
200            105                   46                     184                   200                   200                      152                 200       
400            149                   50                     345                   400                   400                      204                 400   

==> data/dl_rate2.dat <==
dl_rate       NG      NW      NG500      NW500     NW100    NG100
50            44      39      43         36        34       42   
100           72      45      67         40        35       62   
200           105     46      95         40        36       86   
400           149     50      129        40        35       114   

==> data/forwarder_income_with_k.dat <==
k        mean       std         mean_hops 
4       3.293       1.546        2.8548
8       4.101       1.609        2.6324
16      4.673       1.754        2.3978
20      4.931       1.811        2.3135


==> data/hopincomeT10sk_Th0Fg0W16.csv <==
k, hop, avg income, count
32, 0, 1358, 5710
32, 1, 434, 4290
16,0, 2193, 2961
16, 1, 588, 7039
8, 0, 3403, 1519
8, 1, 772, 7940
8, 2, 496, 541
4, 0, 4919, 772
4, 1, 1232, 3859
4, 2, 676, 5310
4, 3, 468, 59

==> data/hopincomedistributionO0.5T10sk_Th0Fg0W16.csv <==
hop16, 0.207073, 0.504666, 0.854611, 1.082146, 1.162306, 1.225062, 1.280619, 1.341088, 1.414352, 1.548315
income16n, 0.365973, 0.159999, 0.087848, 0.067372, 0.059746, 0.054703, 0.053935, 0.053225, 0.050141, 0.047058
work16n, 0.328965, 0.153484, 0.091119, 0.072671, 0.065532, 0.060631, 0.059874, 0.058914, 0.055919, 0.052891
income16, 3889.32, 1700.36, 933.59, 715.98, 634.94, 581.35, 573.18, 565.64, 532.87, 500.10
work16, 777.83, 362.91, 215.45, 171.83, 154.95, 143.36, 141.57, 139.30, 132.22, 125.06
hop8, 0.306777, 0.937020, 1.233017, 1.354608, 1.454777, 1.554319, 1.653600, 1.754160, 1.868254, 2.040721
income8n, 0.374326, 0.124776, 0.091745, 0.075895, 0.068519, 0.060298, 0.058358, 0.053757, 0.049116, 0.043210
work8n, 0.361549, 0.125602, 0.094490, 0.078109, 0.069949, 0.061978, 0.059203, 0.054621, 0.050032, 0.044468
income8, 4349.80, 1449.94, 1066.11, 881.93, 796.22, 700.69, 678.14, 624.68, 570.74, 502.11
work8, 1012.41, 351.71, 264.59, 218.72, 195.87, 173.55, 165.78, 152.95, 140.10, 124.52


==> data/hopincomedistributionO0.5T10sk_Th0Fg0W30.csv <==
hop16, 0.204818, 0.499041, 0.832872, 1.073438, 1.157527, 1.218173, 1.276719, 1.336004, 1.408270, 1.536891
income16n, 0.205437, 0.128199, 0.099259, 0.079917, 0.074890, 0.075945, 0.082405, 0.084504, 0.084222, 0.085221
work16n, 0.324810, 0.153396, 0.094674, 0.073562, 0.064353, 0.060222, 0.060862, 0.058912, 0.055887, 0.053323
income16, 5048.97, 3150.72, 2439.47, 1964.10, 1840.54, 1866.47, 2025.24, 2076.84, 2069.91, 2094.46
work16, 766.48, 361.98, 223.41, 173.59, 151.86, 142.11, 143.62, 139.02, 131.88, 125.83
hop8n, 0.022097, 0.066928, 0.087166, 0.095312, 0.102712, 0.109490, 0.116148, 0.123638, 0.131909, 0.144599
income8n, 0.223211, 0.108454, 0.089941, 0.083702, 0.085671, 0.083596, 0.082292, 0.082160, 0.081485, 0.079488
hop8, 0.313405, 0.949259, 1.236301, 1.351828, 1.456789, 1.552920, 1.647362, 1.753594, 1.870902, 2.050884
income8, 5709.60, 2774.17, 2300.64, 2141.04, 2191.40, 2138.34, 2104.97, 2101.60, 2084.32, 2033.25
work8, 1020.20, 348.66, 267.03, 214.19, 195.48, 174.04, 160.48, 151.54, 140.95, 131.32


==> data/hopincomedistributionO0T10sk_Th0Fg0W16T.csv <==
hop16,    income16n,  work16n, income16, work16,    hop8, income8n, work8n,  income8, work8
 1.207073, 03.65973, 03.28965, 3889.32, 777.83, 1.306777, 03.74326, 03.61549, 4349.80, 1012.41
 1.504666, 01.59999, 01.53484, 1700.36, 362.91, 1.937020, 01.24776, 01.25602, 1449.94, 351.71
 1.854611, 00.87848, 00.91119,  933.59, 215.45, 2.233017, 00.91745, 00.94490, 1066.11, 264.59
 2.082146, 00.67372, 00.72671,  715.98, 171.83, 2.354608, 00.75895, 00.78109, 881.93, 218.72
 2.162306, 00.59746, 00.65532,  634.94, 154.95, 2.454777, 00.68519, 00.69949, 796.22, 195.87
 2.225062, 00.54703, 00.60631,  581.35, 143.36, 2.554319, 00.60298, 00.61978, 700.69, 173.55
 2.280619, 00.53935, 00.59874,  573.18, 141.57, 2.653600, 00.58358, 00.59203, 678.14, 165.78
 2.341088, 00.53225, 00.58914,  565.64, 139.30, 2.754160, 00.53757, 00.54621, 624.68, 152.95
 2.414352, 00.50141, 00.55919,  532.87, 132.22, 2.868254, 00.49116, 00.50032, 570.74, 140.10
 2.548315, 00.47058, 00.52891,  500.10, 125.06, 3.040721, 00.43210, 00.44468, 502.11, 124.52


==> data/hopincomedistributionO0T10sk_Th0Fg0W30T.csv <==
hop16, income16n, work16n, income16, work16, hop8n, income8n, hop8, income8, work8
 1.204818, 02.05437, 0.324810, 5048.97, 766.48, 0.022097, 02.23211, 1.313405, 5709.60, 1020.20
 1.499041, 01.28199, 0.153396, 3150.72, 361.98, 0.066928, 01.08454, 1.949259, 2774.17, 348.66
 1.832872, 00.99259, 0.094674, 2439.47, 223.41, 0.087166, 00.89941, 2.236301, 2300.64, 267.03
 2.073438, 00.79917, 0.073562, 1964.10, 173.59, 0.095312, 00.83702, 2.351828, 2141.04, 214.19
 2.157527, 00.74890, 0.064353, 1840.54, 151.86, 0.102712, 00.85671, 2.456789, 2191.40, 195.48
 2.218173, 00.75945, 0.060222, 1866.47, 142.11, 0.109490, 00.83596, 2.552920, 2138.34, 174.04
 2.276719, 00.82405, 0.060862, 2025.24, 143.62, 0.116148, 00.82292, 2.647362, 2104.97, 160.48
 2.336004, 00.84504, 0.058912, 2076.84, 139.02, 0.123638, 00.82160, 2.753594, 2101.60, 151.54
 2.408270, 00.84222, 0.055887, 2069.91, 131.88, 0.131909, 00.81485, 2.870902, 2084.32, 140.95
 2.536891, 00.85221, 0.053323, 2094.46, 125.83, 0.144599, 00.79488, 3.050884, 2033.25, 131.32


==> data/hoppayedpercentnorecO05.csv <==
#hop, time, paypercent
#mode without reciprocity, not adjusted
#each time is 100k requests devided on 50 gateways
x, y, C
1, 10, 0.99
2, 10, 0.823
3, 10, 0.439
4, 10, 0.324
5, 10, 0.371
6, 10, 0.451

1, 20, 0.997
2, 20, 0.915
3, 20, 0.651
4, 20, 0.535
5, 20, 0.52
6, 20, 0.513

1, 30, 0.997
2, 30, 0.92
3, 30, 0.672
4, 30, 0.559
5, 30, 0.54
6, 30, 0.543



==> data/hoppayedpercentnorecO100.csv <==
#hop, time, paypercent
#mode  no reciprocity,no adjusted
#O100T100sS10_000_000k16Th16Fg0W16PayNoRec-0 
#O100T10sS100_000_000k16Th16Fg0W16PayNoRec-0
#each time is 1mill requests devided on 50 gateways
x, y, C
1, 5, 0.916
2, 5, 0.599
3, 5, 0.363
4, 5, 0.364
5, 5, 0.463
6, 5, 0.566

1, 10, 0.977
2, 10, 0.842
3, 10, 0.687
4, 10, 0.709
5, 10, 0.795
6, 10, 0.867

1, 20, 0.977
2, 20, 0.842
3, 20, 0.687
4, 20, 0.709
5, 20, 0.795
6, 20, 0.867

==> data/hoppayedpercentnorecadjO05.csv <==
#hop, time, paypercent
#mode  no reciprocity, adjusted
#each time is 1mill requests devided on 50 gateways
x, y, C
1, 10, 0.992
2, 10, 0.860
3, 10, 0.532
4, 10, 0.383
5, 10, 0.401
6, 10, 0.397

1, 20, 0.999
2, 20, 0.979
3, 20, 0.893
4, 20, 0.827
5, 20, 0.851
6, 20, 0.873

1, 30, 0.999
2, 30, 0.991
3, 30, 0.955
4, 30, 0.926
5, 30, 0.940
6, 30, 0.957

1, 40, 1.000
2, 40, 0.995
3, 40, 0.976
4, 40, 0.962
5, 40, 0.973
6, 40, 0.982

1, 50, 1.000
2, 50, 0.997
3, 50, 0.986
4, 50, 0.978
5, 50, 0.984
6, 50, 0.981

1, 60, 1.000
2, 60, 0.998
3, 60, 0.991
4, 60, 0.986
5, 60, 0.989
6, 60, 0.982

1, 70, 1.000
2, 70, 0.999
3, 70, 0.994
4, 70, 0.991
5, 70, 0.993
6, 70, 0.994

==> data/hoppayedpercentreciprocityO05.csv <==
#hop, time, paypercent
#mode with reciprocity, not adjusted
#each time is 100k requests devided on 50 gateways
x, y, C
1, 10, 0.944
2, 10, 0.618
3, 10, 0.33
4, 10, 0.307
5, 10, 0.348
6, 10, 0.423

1, 20, 0.948
2, 20, 0.661
3, 20, 0.419
4, 20, 0.419
5, 20, 0.468
6, 20, 0.525

1, 100, 0.949
2, 100, 0.664
3, 100, 0.429
4, 100, 0.433
5, 100, 0.478
6, 100, 0.531

1, 1000, 0.949
2, 1000, 0.663
3, 1000, 0.429
4, 1000, 0.435
5, 1000, 0.479
6, 1000, 0.528



==> data/hoppayedpercentreciprocityO100.csv <==
#hop, time, paypercent
#mode  with reciprocity, not adjusted
# O100T0sS1000000k16Th16Fg0W16Pay-0 
# O100T10sS100000000k16Th16Fg0W16Pay-0 
#each time is 1mill requests devided on 50 gateways
x, y, C
1, 5, 0.152
2, 5, 0.137
3, 5, 0.143
4, 5, 0.183
5, 5, 0.255
6, 5, 0.354

1, 100, 0.412
2, 100, 0.396
3, 100, 0.400
4, 100, 0.447
5, 100, 0.506
6, 100, 0.560

1, 1000, 0.480
2, 1000, 0.463
3, 1000, 0.463
4, 1000, 0.501
5, 1000, 0.549
6, 1000, 0.593

==> data/incomefairnessG100.csv <==
sec,  adjthr16fg8, adjthr30fg15, notAdjThr16fg8, notAdjThr30fg15, notAdjThr16fg0, notAdjThr30fg0
   1, 0.696055,    0.233676,     0.910749,       0.807493,        0.914079,       0.804255
  10, 0.404417,    0.195683,     0.741690,       0.722537,        0.348517,       0.421534
 100, 0.338899,    0.190299,     0.713126,       0.687211,        0.210197,       0.314833
1000, 0.303308,    0.189995,     0.691183,       0.676930,        0.200030,       0.302801

==> data/incomefairnessThrO05.csv <==
sec,  thr16,    thr16fg8, adjthr16, adjthr16fg8, thr30, nothr16,  norec16,  nothr30,  thr30fg15, adjthr30, adjthr30fg15, norec30
   1, 0.785703, 0.785728, 0.732262, 0.726183, 0.65525,  0.503336, 0.763961, 0.363649, 0.66106,  0.367788, 0.362783, 0.613194
  10, 0.617905, 0.73727,  0.586973, 0.629883, 0.452963, 0.493535, 0.543861, 0.341343, 0.59938,  0.339564, 0.33846,  0.371403
 100, 0.577763, 0.73082,  0.566251, 0.617981, 0.433725, 0.487321, 0.501177, 0.339698, 0.590375, 0.338076, 0.338024, 0.343039
1000, 0.573874, 0.728172, 0.566043, 0.620454, 0.433396, 0.493026, 0.506453, 0.338516, 0.587547, 0.337588, 0.339188, 0.355931
#oups this is only from one graph, should be average of 5.

==> data/incomefairnessThrO100.csv <==
sec,   thr16,    norec16,  nothr16,  thr30,     norec30
   10,  0.34598,  0.135559, 0.130875, 0.421756, 0.220918
  100,  0.210668, 0.125958, 0.126265, 0.314394, 0.190354
 1000,  0.200112, 0.125835, 0.125953, 0.302886, 0.189388
#oups this is only from one graph, should be average of 5.

==> data/m_zipf.csv <==
x,y
0.000000,11.529950
0.693147,11.424455
1.098612,11.131724
1.386294,10.969181
1.609438,10.929708
1.791759,10.917395
1.945910,10.903549
2.079442,10.722518
2.197225,10.691899
2.302585,10.667885
2.397895,10.652235
2.484907,10.598408
2.564949,10.513878
2.639057,10.502956
2.708050,10.484529
2.772589,10.442347
2.833213,10.384091
2.890372,10.352491
2.944439,10.351246
2.995732,10.344127
3.044522,10.327185
3.091042,10.310485
3.135494,10.305714
3.178054,10.285820
3.218876,10.285650
3.258097,10.274948
3.295837,10.228935
3.332205,10.226657
3.367296,10.189719
3.401197,10.171031
3.433987,10.152104
3.465736,10.150230
3.496508,10.141007
3.526361,10.092247
3.555348,10.076053
3.583519,10.067603
3.610918,10.056209
3.637586,10.046288
3.663562,10.017753
3.688879,9.999888
3.713572,9.974319
3.737670,9.966885
3.761200,9.936632
3.784190,9.912001
3.806662,9.850087
3.828641,9.834191
3.850148,9.829787
3.871201,9.804992
3.891820,9.802949
3.912023,9.799681
3.931826,9.785773
3.951244,9.784929
3.970292,9.782111
3.988984,9.768870
4.007333,9.761175
4.025352,9.726034
4.043051,9.722385
4.060443,9.705646
4.077537,9.694740
4.094345,9.689737
4.110874,9.687506
4.127134,9.684212
4.143135,9.675017
4.158883,9.667702
4.174387,9.667702
4.189655,9.660205
4.204693,9.654385
4.219508,9.647692
4.234107,9.639457
4.248495,9.636784
4.262680,9.611664
4.276666,9.606159
4.290459,9.603598
4.304065,9.591854
4.317488,9.590488
4.330733,9.579141
4.343805,9.578311
4.356709,9.576302
4.369448,9.574706
4.382027,9.570180
4.394449,9.569692
4.406719,9.561701
4.418841,9.560011
4.430817,9.559588
4.442651,9.549594
4.454347,9.549523
4.465908,9.535246
4.477337,9.529957
4.488636,9.526974
4.499810,9.525078
4.510860,9.517090
4.521789,9.513551
4.532599,9.512517
4.543295,9.492507
4.553877,9.482350
4.564348,9.479757
4.574711,9.475393
4.584967,9.473320
4.595120,9.466532
4.605170,9.450774
4.615121,9.434923
4.624973,9.426661
4.634729,9.424645
4.644391,9.419953
4.653960,9.418736
4.663439,9.397732
4.672829,9.396239
4.682131,9.384630
4.691348,9.368967
4.700480,9.358933
4.709530,9.355393
4.718499,9.347316
4.727388,9.345396
4.736198,9.340667
4.744932,9.339876
4.753590,9.338734
4.762174,9.338734
4.770685,9.332558
4.779123,9.329900
4.787492,9.321434
4.795791,9.321166
4.804021,9.309914
4.812184,9.302190
4.820282,9.300272
4.828314,9.297343
4.836282,9.291736
4.844187,9.287024
4.852030,9.278746
4.859812,9.275472
4.867534,9.271059
4.875197,9.265207
4.882802,9.252154
4.890349,9.249176
4.897840,9.241161
4.905275,9.230829
4.912655,9.227984
4.919981,9.223059
4.927254,9.222565
4.934474,9.213236
4.941642,9.210940
4.948760,9.208939
4.955827,9.206132
4.962845,9.205026
4.969813,9.199583
4.976734,9.179984
4.983607,9.170455
4.990433,9.169310
4.997212,9.154616
5.003946,9.143880
5.010635,9.143880
5.017280,9.143773
5.023881,9.143559
5.030438,9.139918
5.036953,9.134539
5.043425,9.133891
5.049856,9.133567
5.056246,9.124891
5.062595,9.115480
5.068904,9.115040
5.075174,9.110520
5.081404,9.109857
5.087596,9.104202
5.093750,9.103200
5.099866,9.101418
5.105945,9.088286
5.111988,9.084891
5.117994,9.083302
5.123964,9.081711
5.129899,9.071308
5.135798,9.068546
5.141664,9.059634
5.147494,9.041922
5.153292,9.032170
5.159055,9.024131
5.164786,9.006754
5.170484,9.006019
5.176150,9.005896
5.181784,8.991811
5.187386,8.989320
5.192957,8.988321
5.198497,8.977020
5.204007,8.974618
5.209486,8.974618
5.214936,8.969287
5.220356,8.968778
5.225747,8.966739
5.231109,8.964184
5.236442,8.961623
5.241747,8.949495
5.247024,8.937481
5.252273,8.926783
5.257495,8.924390
5.262690,8.923858
5.267858,8.915432
5.273000,8.906935
5.278115,8.901639
5.283204,8.899867
5.288267,8.898912
5.293305,8.888619
5.298317,8.886133
5.303305,8.884887
5.308268,8.884333
5.313206,8.880864
5.318120,8.878358
5.323010,8.872067
5.327876,8.862908
5.332719,8.855521
5.337538,8.837536
5.342334,8.826588
5.347108,8.812397
5.351858,8.809863
5.356586,8.801620
5.361292,8.796490
5.365976,8.791486
5.370638,8.790726
5.375278,8.779711
5.379897,8.779711
5.384495,8.776013
5.389072,8.769507
5.393628,8.750049
5.398163,8.745603
5.402677,8.745444
5.407172,8.745284
5.411646,8.740657
5.416100,8.739857
5.420535,8.736650
5.424950,8.723394
5.429346,8.721602
5.433722,8.718173
5.438079,8.715716
5.442418,8.707648
5.446737,8.701180
5.451038,8.701014
5.455321,8.699348
5.459586,8.695339
5.463832,8.688285
5.468060,8.684570
5.472271,8.681181
5.476464,8.678632
5.480639,8.675393
5.484797,8.674710
5.488938,8.674368
5.493061,8.665958
5.497168,8.664233
5.501258,8.661813
5.505332,8.658172
5.509388,8.654692
5.513429,8.650850
5.517453,8.646817
5.521461,8.639057
5.525453,8.638525
5.529429,8.637994
5.533389,8.634087
5.537334,8.628019
5.541264,8.617581
5.545177,8.615227
5.549076,8.613412
5.552960,8.601167
5.556828,8.600799
5.560682,8.598773
5.564520,8.596189
5.568345,8.589142
5.572154,8.585412
5.575949,8.585412
5.579730,8.582606
5.583496,8.581857
5.587249,8.580731
5.590987,8.578476
5.594711,8.569786
5.598422,8.568646
5.602119,8.566935
5.605802,8.565221
5.609472,8.563504
5.613128,8.558335
5.616771,8.540714
5.620401,8.535819
5.624018,8.534444
5.627621,8.529319
5.631212,8.528133
5.634790,8.516393
5.638355,8.515592
5.641907,8.512984
5.645447,8.512583
5.648974,8.511779
5.652489,8.507143
5.655992,8.506941
5.659482,8.506537
5.662960,8.501267
5.666427,8.500047
5.669881,8.498418
5.673323,8.496378
5.676754,8.490028
5.680173,8.488794
5.683580,8.488176
5.686975,8.486734
5.690359,8.482809
5.693732,8.480944
5.697093,8.476580
5.700444,8.476371
5.703782,8.475954
5.707110,8.475746
5.710427,8.475538
5.713733,8.473868
5.717028,8.473450
5.720312,8.466321
5.723585,8.462737
5.726848,8.456594
5.730100,8.455105
5.733341,8.453401
5.736572,8.452761
5.739793,8.447843
5.743003,8.444407
5.746203,8.443762
5.749393,8.442685
5.752573,8.438583
5.755742,8.435332
5.758902,8.431417
5.762051,8.429018
5.765191,8.426174
5.768321,8.422663
5.771441,8.411833
5.774552,8.411388
5.777652,8.406485
5.780744,8.404920
5.783825,8.402231
5.786897,8.401558
5.789960,8.398184
5.793014,8.396832
5.796058,8.396606
5.799093,8.396155
5.802118,8.395703
5.805135,8.385261
5.808142,8.382061
5.811141,8.378850
5.814131,8.378391
5.817111,8.377011
5.820083,8.374938
5.823046,8.374708
5.826000,8.372167
5.828946,8.371474
5.831882,8.363109
5.834811,8.357259
5.837730,8.354439
5.840642,8.349721
5.843544,8.349011
5.846439,8.344505
5.849325,8.338306
5.852202,8.321908
5.855072,8.321422
5.857933,8.321178
5.860786,8.313852
5.863631,8.311644
5.866468,8.307953
5.869297,8.298540
5.872118,8.295549
5.874931,8.295299
5.877736,8.291797
5.880533,8.283999
5.883322,8.281471
5.886104,8.280711
5.888878,8.279190
5.891644,8.275122
5.894403,8.271037
5.897154,8.260751
5.899897,8.257645
5.902633,8.251403
5.905362,8.248791
5.908083,8.247744
5.910797,8.243283
5.913503,8.238801
5.916202,8.223627
5.918894,8.214194
5.921578,8.213382
5.924256,8.212840
5.926926,8.209308
5.929589,8.196712
5.932245,8.190077
5.934894,8.189800
5.937536,8.178358
5.940171,8.175266
5.942799,8.174139
5.945421,8.169336
5.948035,8.169053
5.950643,8.166216
5.953243,8.164510
5.955837,8.161946
5.958425,8.161375
5.961005,8.158516
5.963579,8.153350
5.966147,8.148446
5.968708,8.147288
5.971262,8.145550
5.973810,8.143517
5.976351,8.142645
5.978886,8.140607
5.981414,8.140316
5.983936,8.139732
5.986452,8.138273
5.988961,8.133587
5.991465,8.132413
5.993961,8.125927
5.996452,8.118505
5.998937,8.111628
6.001415,8.110427
6.003887,8.109526
6.006353,8.107720
6.008813,8.104703
6.011267,8.104099
6.013715,8.104099
6.016157,8.102889
6.018593,8.101678
6.021023,8.099251
6.023448,8.094684
6.025866,8.091015
6.028279,8.086718
6.030685,8.082402
6.033086,8.081166
6.035481,8.079928
6.037871,8.077137
6.040255,8.068090
6.042633,8.067149
6.045005,8.065894
6.047372,8.064007
6.049733,8.064007
6.052089,8.061802
6.054439,8.059592
6.056784,8.058327
6.059123,8.057061
6.061457,8.048788
6.063785,8.046229
6.066108,8.044947
6.068426,8.042378
6.070738,8.040769
6.073045,8.037543
6.075346,8.037543
6.077642,8.036573
6.079933,8.032035
6.082219,8.029107
6.084499,8.022897
6.086775,8.014666
6.089045,8.013674
6.091310,8.013012
6.093570,8.012681
6.095825,8.012681
6.098074,8.012350
6.100319,8.011687
6.102559,8.011355
6.104793,8.007034
6.107023,8.007034
6.109248,8.006368
6.111467,8.005367
6.113682,8.001020
6.115892,7.997999
6.118097,7.993958
6.120297,7.993282
6.122493,7.992945
6.124683,7.990915
6.126869,7.989899
6.129050,7.989221
6.131226,7.988882
6.133398,7.986505
6.135565,7.985484
6.137727,7.982758
6.139885,7.977625
6.142037,7.973844
6.144186,7.971431
6.146329,7.970740
6.148468,7.969704
6.150603,7.967280
6.152733,7.967280
6.154858,7.963808
6.156979,7.961719
6.159095,7.961370
6.161207,7.961021
6.163315,7.960673
6.165418,7.956827
6.167516,7.956827
6.169611,7.955776
6.171701,7.955074
6.173786,7.953670
6.175867,7.948385
6.177944,7.943783
6.180017,7.942007
6.182085,7.940228
6.184149,7.939515
6.186209,7.938446
6.188264,7.927324
6.190315,7.925519
6.192362,7.923710
6.194405,7.919720
6.196444,7.918629
6.198479,7.910591
6.200509,7.898040
6.202536,7.892452
6.204558,7.890583
6.206576,7.885705
6.208590,7.878534
6.210600,7.865955
6.212606,7.863651
6.214608,7.859799
6.216606,7.857481
6.218600,7.854381
6.220590,7.841886
6.222576,7.840313
6.224558,7.839132
6.226537,7.837949
6.228511,7.837554
6.230481,7.837160
6.232448,7.833996
6.234411,7.832014
6.236370,7.830028
6.238325,7.828835
6.240276,7.828038
6.242223,7.824846
6.244167,7.824846
6.246107,7.824446
6.248043,7.820841
6.249975,7.820038
6.251904,7.819636
6.253829,7.813187
6.255750,7.812378
6.257668,7.808729
6.259581,7.804659
6.261492,7.795235
6.263398,7.792349
6.265301,7.789455
6.267201,7.787382
6.269096,7.780303
6.270988,7.779885
6.272877,7.767264
6.274762,7.766841
6.276643,7.765569
6.278521,7.762171
6.280396,7.753624
6.282267,7.752335
6.284134,7.744137
6.285998,7.743703
6.287859,7.742836
6.289716,7.737616
6.291569,7.732808
6.293419,7.731492
6.295266,7.729296
6.297109,7.727976
6.298949,7.727094
6.300786,7.725330
6.302619,7.721349
6.304449,7.720462
6.306275,7.718685
6.308098,7.716461
6.309918,7.704361
6.311735,7.701652
6.313548,7.699389
6.315358,7.697575
6.317165,7.694848
6.318968,7.690286
6.320768,7.689829
6.322565,7.683404
6.324359,7.682943
6.326149,7.682482
6.327937,7.680176
6.329721,7.678326
6.331502,7.676937
6.333280,7.673223
6.335054,7.672758
6.336826,7.671827
6.338594,7.670895
6.340359,7.664816
6.342121,7.661998
6.343880,7.661527
6.345636,7.660114
6.347389,7.659171
6.349139,7.654443
6.350886,7.654443
6.352629,7.653969
6.354370,7.652071
6.356108,7.648263
6.357842,7.647786
6.359574,7.646831
6.361302,7.645876
6.363028,7.644919
6.364751,7.642044
6.366470,7.641084
6.368187,7.640123
6.369901,7.634337
6.371612,7.632401
6.373320,7.631432
6.375025,7.628031
6.376727,7.628031
6.378426,7.626570
6.380123,7.625107
6.381816,7.623642
6.383507,7.617760
6.385194,7.615298
6.386879,7.612831
6.388561,7.609367
6.390241,7.605392
6.391917,7.604396
6.393591,7.603898
6.395262,7.603399
6.396930,7.599401
6.398595,7.596894
6.400257,7.596392
6.401917,7.594381
6.403574,7.594381
6.405228,7.593878
6.406880,7.592870
6.408529,7.591357
6.410175,7.590852
6.411818,7.588324
6.413459,7.587311
6.415097,7.585281
6.416732,7.582229
6.418365,7.581720
6.419995,7.579679
6.421622,7.572503
6.423247,7.567863
6.424869,7.562681
6.426488,7.562681
6.428105,7.559559
6.429719,7.559559
6.431331,7.552762
6.432940,7.541683
6.434547,7.540622
6.436150,7.539027
6.437752,7.534228
6.439350,7.533159
6.440947,7.526718
6.442540,7.526179
6.444131,7.525640
6.445720,7.521859
6.447306,7.521318
6.448889,7.517521
6.450470,7.510431
6.452049,7.508239
6.453625,7.503290
6.455199,7.502738
6.456770,7.501634
6.458338,7.492760
6.459904,7.486613
6.461468,7.484369
6.463029,7.483807
6.464588,7.483244
6.466145,7.482119
6.467699,7.479300
6.469250,7.470794
6.470800,7.467942
6.472346,7.466228
6.473891,7.464510
6.475433,7.459339
6.476972,7.455877
6.478510,7.454720
6.480045,7.453562
6.481577,7.452402
6.483107,7.450661
6.484635,7.450661
6.486161,7.450661
6.487684,7.447168
6.489205,7.445418
6.490724,7.444833
6.492240,7.444249
6.493754,7.443664
6.495266,7.425358
6.496775,7.423568
6.498282,7.422374
6.499787,7.420579
6.501290,7.418781
6.502790,7.413367
6.504288,7.406103
6.505784,7.403670
6.507278,7.401231
6.508769,7.397562
6.510258,7.393878
6.511745,7.393878
6.513230,7.393263
6.514713,7.392648
6.516193,7.391415
6.517671,7.390799
6.519147,7.389564
6.520621,7.387709
6.522093,7.375882
6.523562,7.375256
6.525030,7.371489
6.526495,7.360104
6.527958,7.356918
6.529419,7.353082
6.530878,7.344719
6.532334,7.342132
6.533789,7.341484
6.535241,7.339538
6.536692,7.339538
6.538140,7.338238
6.539586,7.338238
6.541030,7.337588
6.542472,7.336937
6.543912,7.331060
6.545350,7.328437
6.546785,7.327123
6.548219,7.326466
6.549651,7.323831
6.551080,7.323171
6.552508,7.323171
6.553933,7.321189
6.555357,7.315218
6.556778,7.312553
6.558198,7.308543
6.559615,7.308543
6.561031,7.304516
6.562444,7.303170
6.563856,7.302496
6.565265,7.301148
6.566672,7.298445
6.568078,7.296413
6.569481,7.293698
6.570883,7.290975
6.572283,7.290975
6.573680,7.288244
6.575076,7.286192
6.576470,7.285507
6.577861,7.283448
6.579251,7.283448
6.580639,7.280008
6.582025,7.279319
6.583409,7.269617
6.584791,7.268920
6.586172,7.268223
6.587550,7.268223
6.588926,7.263330
6.590301,7.254885
6.591674,7.253470
6.593045,7.244942
6.594413,7.241366
6.595781,7.238497
6.597146,7.232733
6.598509,7.222566
6.599870,7.220374
6.601230,7.216709
6.602588,7.216709
6.603944,7.211557
6.605298,7.205635
6.606650,7.201171
6.608001,7.198184
6.609349,7.195937
6.610696,7.195937
6.612041,7.193686
6.613384,7.193686
6.614726,7.192934
6.616065,7.186144
6.617403,7.181592
6.618739,7.177782
6.620073,7.177019
6.621406,7.176255
6.622736,7.173958
6.624065,7.166266
6.625392,7.164720
6.626718,7.162397
6.628041,7.160069
6.629363,7.160069
6.630683,7.156177
6.632002,7.149132
6.633318,7.147559
6.634633,7.142037
6.635947,7.139660
6.637258,7.138867
6.638568,7.135687
6.639876,7.133296
6.641182,7.132498
6.642487,7.132498
6.643790,7.131699
6.645091,7.130099
6.646391,7.129298
6.647688,7.126891
6.648985,7.122060
6.650279,7.121252
6.651572,7.118826
6.652863,7.114769
6.654153,7.114769
6.655440,7.113956
6.656727,7.112327
6.658011,7.104965
6.659294,7.100852
6.660575,7.100852
6.661855,7.100027
6.663133,7.100027
6.664409,7.095893
6.665684,7.091742
6.666957,7.089243
6.668228,7.087574
6.669498,7.086738
6.670766,7.078342
6.672033,7.078342
6.673298,7.076654
6.674561,7.075809
6.675823,7.073270
6.677083,7.073270
6.678342,7.067320
6.679599,7.065613
6.680855,7.065613
6.682109,7.064759
6.683361,7.062192
6.684612,7.061334
6.685861,7.060476
6.687109,7.059618
6.688355,7.058758
6.689599,7.057898
6.690842,7.057898
6.692084,7.057037
6.693324,7.056175
6.694562,7.054450
6.695799,7.053586
6.697034,7.050989
6.698268,7.050123
6.699500,7.050123
6.700731,7.047517
6.701960,7.047517
6.703188,7.046647
6.704414,7.046647
6.705639,7.045777
6.706862,7.045777
6.708084,7.044905
6.709304,7.044033
6.710523,7.042286
6.711740,7.041412
6.712956,7.040536
6.714171,7.036148
6.715383,7.036148
6.716595,7.033506
6.717805,7.029088
6.719013,7.027315
6.720220,7.027315
6.721426,7.026427
6.722630,7.025538
6.723832,7.021084
6.725034,7.021084
6.726233,7.018402
6.727432,7.016610
6.728629,7.013915
6.729824,7.013915
6.731018,7.013016
6.732211,7.007601
6.733402,7.007601
6.734592,7.005789
6.735780,7.004882
6.736967,7.003974
6.738152,7.003974
6.739337,6.995766
6.740519,6.995766
6.741701,6.993933
6.742881,6.993015
6.744059,6.992096
6.745236,6.992096
6.746412,6.990257
6.747587,6.989335
6.748760,6.978214
6.749931,6.975414
6.751101,6.974479
6.752270,6.971669
6.753438,6.970730
6.754604,6.968850
6.755769,6.967909
6.756932,6.966024
6.758095,6.966024
6.759255,6.960348
6.760415,6.955593
6.761573,6.953684
6.762730,6.951772
6.763885,6.949856
6.765039,6.948897
6.766192,6.946014
6.767343,6.943122
6.768493,6.943122
6.769642,6.940222
6.770789,6.934397
6.771936,6.932448
6.773080,6.932448
6.774224,6.929517
6.775366,6.927558
6.776507,6.925595
6.777647,6.923629
6.778785,6.923629
6.779922,6.922644
6.781058,6.922644
6.782192,6.921658
6.783325,6.919684
6.784457,6.915723
6.785588,6.911747
6.786717,6.910751
6.787845,6.910751
6.788972,6.910751
6.790097,6.906755
6.791221,6.905753
6.792344,6.900731
6.793466,6.899723
6.794587,6.898715
6.795706,6.897705
6.796824,6.893656
6.797940,6.892642
6.799056,6.892642
6.800170,6.891626
6.801283,6.891626
6.802395,6.891626
6.803505,6.889591
6.804615,6.884487
6.805723,6.878326
6.806829,6.876265
6.807935,6.875232
6.809039,6.875232
6.810142,6.873164
6.811244,6.872128
6.812345,6.871091
6.813445,6.869014
6.814543,6.869014
6.815640,6.869014
6.816736,6.863803
6.817831,6.860664
6.818924,6.857514
6.820016,6.849066
6.821107,6.848005
6.822197,6.845880
6.823286,6.844815
6.824374,6.842683
6.825460,6.841615
6.826545,6.840547
6.827629,6.839476
6.828712,6.837333
6.829794,6.837333
6.830874,6.836259
6.831954,6.835185
6.833032,6.835185
6.834109,6.830874
6.835185,6.829794
6.836259,6.827629
6.837333,6.825460
6.838405,6.823286
6.839476,6.823286
6.840547,6.821107
6.841615,6.821107
6.842683,6.811244
6.843750,6.811244
6.844815,6.810142
6.845880,6.807935
6.846943,6.806829
6.848005,6.806829
6.849066,6.806829
6.850126,6.803505
6.851185,6.799056
6.852243,6.792344
6.853299,6.788972
6.854355,6.784457
6.855409,6.782192
6.856462,6.779922
6.857514,6.779922
6.858565,6.778785
6.859615,6.778785
6.860664,6.777647
6.861711,6.775366
6.862758,6.774224
6.863803,6.774224
6.864848,6.773080
6.865891,6.769642
6.866933,6.768493
6.867974,6.767343
6.869014,6.766192
6.870053,6.760415
6.871091,6.759255
6.872128,6.759255
6.873164,6.756932
6.874198,6.755769
6.875232,6.748760
6.876265,6.746412
6.877296,6.740519
6.878326,6.738152
6.879356,6.736967
6.880384,6.733402
6.881411,6.729824
6.882437,6.726233
6.883463,6.726233
6.884487,6.723832
6.885510,6.723832
6.886532,6.720220
6.887553,6.717805
6.888572,6.717805
6.889591,6.717805
6.890609,6.716595
6.891626,6.715383
6.892642,6.715383
6.893656,6.714171
6.894670,6.714171
6.895683,6.712956
6.896694,6.710523
6.897705,6.706862
6.898715,6.706862
6.899723,6.705639
6.900731,6.703188
6.901737,6.701960
6.902743,6.698268
6.903747,6.698268
6.904751,6.697034
6.905753,6.697034
6.906755,6.697034
6.907755,6.695799
6.917706,6.672033
6.927558,6.665684
6.937314,6.650279
6.946976,6.633318
6.956545,6.621406
6.966024,6.612041
6.975414,6.599870
6.984716,6.588926
6.993933,6.569481
7.003065,6.553933
7.012115,6.536692
7.021084,6.520621
7.029973,6.513230
7.038784,6.495266
7.047517,6.480045
7.056175,6.469250
7.064759,6.455199
7.073270,6.448889
7.081709,6.437752
7.090077,6.418365
7.098376,6.406880
7.106606,6.393591
7.114769,6.378426
7.122867,6.364751
7.130899,6.356108
7.138867,6.338594
7.146772,6.322565
7.154615,6.311735
7.162397,6.298949
7.170120,6.272877
7.177782,6.261492
7.185387,6.248043
7.192934,6.232448
7.200425,6.214608
7.207860,6.190315
7.215240,6.175867
7.222566,6.167516
7.229839,6.156979
7.237059,6.133398
7.244228,6.122493
7.251345,6.104793
7.258412,6.079933
7.265430,6.063785
7.272398,6.040255
7.279319,6.028279
7.286192,6.013715
7.293018,6.003887
7.299797,5.981414
7.306531,5.955837
7.313220,5.932245
7.319865,5.910797
7.326466,5.883322
7.333023,5.869297
7.339538,5.849325
7.346010,5.837730
7.352441,5.826000
7.358831,5.811141
7.365180,5.789960
7.371489,5.768321
7.377759,5.758902
7.383989,5.743003
7.390181,5.723585
7.396335,5.710427
7.402452,5.703782
7.408531,5.686975
7.414573,5.673323
7.420579,5.659482
7.426549,5.645447
7.432484,5.634790
7.438384,5.624018
7.444249,5.616771
7.450080,5.605802
7.455877,5.598422
7.461640,5.590987
7.467371,5.583496
7.473069,5.568345
7.478735,5.560682
7.484369,5.549076
7.489971,5.537334
7.495542,5.529429
7.501082,5.505332
7.506592,5.493061
7.512071,5.468060
7.517521,5.451038
7.522941,5.442418
7.528332,5.420535
7.533694,5.393628
7.539027,5.375278
7.544332,5.361292
7.549609,5.342334
7.554859,5.337538
7.560080,5.318120
7.565275,5.298317
7.570443,5.283204
7.575585,5.273000
7.580700,5.262690
7.585789,5.236442
7.590852,5.214936
7.595890,5.198497
7.600902,5.187386
7.605890,5.170484
7.610853,5.164786
7.615791,5.153292
7.620705,5.141664
7.625595,5.135798
7.630461,5.117994
7.635304,5.099866
7.640123,5.081404
7.644919,5.068904
7.649693,5.056246
7.654443,5.043425
7.659171,5.036953
7.663877,5.017280
7.668561,5.010635
7.673223,5.003946
7.677864,4.990433
7.682482,4.983607
7.687080,4.969813
7.691657,4.955827
7.696213,4.941642
7.700748,4.934474
7.705262,4.919981
7.709757,4.905275
7.714231,4.890349
7.718685,4.867534
7.723120,4.852030
7.727535,4.828314
7.731931,4.820282
7.736307,4.804021
7.740664,4.795791
7.745003,4.787492
7.749322,4.770685
7.753624,4.762174
7.757906,4.736198
7.762171,4.727388
7.766417,4.718499
7.770645,4.700480
7.774856,4.691348
7.779049,4.682131
7.783224,4.663439
7.787382,4.653960
7.791523,4.644391
7.795647,4.624973
7.799753,4.615121
7.803843,4.605170
7.807917,4.605170
7.811973,4.595120
7.816014,4.595120
7.820038,4.584967
7.824046,4.584967
7.828038,4.574711
7.832014,4.574711
7.835975,4.574711
7.839919,4.574711
7.843849,4.574711
7.847763,4.564348
7.851661,4.564348
7.855545,4.564348
7.859413,4.553877
7.863267,4.553877
7.867106,4.543295
7.870930,4.543295
7.874739,4.532599
7.878534,4.532599
7.882315,4.532599
7.886081,4.521789
7.889834,4.521789
7.893572,4.510860
7.897296,4.510860
7.901007,4.510860
7.904704,4.510860
7.908387,4.510860
7.912057,4.499810
7.915713,4.499810
7.919356,4.499810
7.922986,4.499810
7.926603,4.499810
7.930206,4.499810
7.933797,4.499810
7.937375,4.499810
7.940940,4.499810
7.944492,4.499810
7.948032,4.499810
7.951559,4.499810
7.955074,4.499810
7.958577,4.488636
7.962067,4.488636
7.965546,4.465908
7.969012,4.465908
7.972466,4.454347
7.975908,4.442651
7.979339,4.430817
7.982758,4.418841
7.986165,4.418841
7.989560,4.406719
7.992945,4.394449
7.996317,4.394449
7.999679,4.382027
8.003029,4.382027
8.006368,4.369448
8.009695,4.356709
8.013012,4.343805
8.016318,4.343805
8.019613,4.330733
8.022897,4.330733
8.026170,4.317488
8.029433,4.317488
8.032685,4.304065
8.035926,4.304065
8.039157,4.290459
8.042378,4.290459
8.045588,4.276666
8.048788,4.276666
8.051978,4.276666
8.055158,4.262680
8.058327,4.262680
8.061487,4.248495
8.064636,4.248495
8.067776,4.248495
8.070906,4.234107
8.074026,4.234107
8.077137,4.219508
8.080237,4.219508
8.083329,4.219508
8.086410,4.204693
8.089482,4.204693
8.092545,4.189655
8.095599,4.189655
8.098643,4.189655
8.101678,4.174387
8.104703,4.174387
8.107720,4.174387
8.110728,4.158883
8.113726,4.158883
8.116716,4.143135
8.119696,4.143135
8.122668,4.143135
8.125631,4.127134
8.128585,4.127134
8.131531,4.127134
8.134468,4.110874
8.137396,4.110874
8.140316,4.110874
8.143227,4.110874
8.146130,4.094345
8.149024,4.094345
8.151910,4.094345
8.154788,4.094345
8.157657,4.077537
8.160518,4.077537
8.163371,4.077537
8.166216,4.060443
8.169053,4.060443
8.171882,4.060443
8.174703,4.060443
8.177516,4.060443
8.180321,4.043051
8.183118,4.043051
8.185907,4.043051
8.188689,4.043051
8.191463,4.025352
8.194229,4.025352
8.196988,4.025352
8.199739,4.025352
8.202482,4.025352
8.205218,4.007333
8.207947,4.007333
8.210668,4.007333
8.213382,4.007333
8.216088,3.988984
8.218787,3.988984
8.221479,3.988984
8.224164,3.988984
8.226841,3.988984
8.229511,3.970292
8.232174,3.970292
8.234830,3.970292
8.237479,3.970292
8.240121,3.951244
8.242756,3.951244
8.245384,3.951244
8.248006,3.951244
8.250620,3.951244
8.253228,3.931826
8.255828,3.931826
8.258422,3.931826
8.261010,3.931826
8.263590,3.931826
8.266164,3.931826
8.268732,3.912023
8.271293,3.912023
8.273847,3.912023
8.276395,3.912023
8.278936,3.912023
8.281471,3.912023
8.283999,3.891820
8.286521,3.891820
8.289037,3.891820
8.291547,3.891820
8.294050,3.871201
8.296547,3.871201
8.299037,3.871201
8.301522,3.871201
8.304000,3.871201
8.306472,3.850148
8.308938,3.850148
8.311398,3.850148
8.313852,3.850148
8.316300,3.850148
8.318742,3.850148
8.321178,3.850148
8.323608,3.828641
8.326033,3.828641
8.328451,3.828641
8.330864,3.828641
8.333270,3.828641
8.335671,3.828641
8.338067,3.806662
8.340456,3.806662
8.342840,3.806662
8.345218,3.806662
8.347590,3.806662
8.349957,3.806662
8.352319,3.806662
8.354674,3.784190
8.357024,3.784190
8.359369,3.784190
8.361708,3.784190
8.364042,3.784190
8.366370,3.784190
8.368693,3.761200
8.371011,3.761200
8.373323,3.761200
8.375630,3.761200
8.377931,3.761200
8.380227,3.761200
8.382518,3.737670
8.384804,3.737670
8.387085,3.737670
8.389360,3.737670
8.391630,3.737670
8.393895,3.737670
8.396155,3.737670
8.398410,3.737670
8.400659,3.737670
8.402904,3.713572
8.405144,3.713572
8.407378,3.713572
8.409608,3.713572
8.411833,3.713572
8.414052,3.713572
8.416267,3.713572
8.418477,3.713572
8.420682,3.688879
8.422883,3.688879
8.425078,3.688879
8.427268,3.688879
8.429454,3.688879
8.431635,3.688879
8.433812,3.688879
8.435983,3.688879
8.438150,3.688879
8.440312,3.688879
8.442470,3.663562
8.444622,3.663562
8.446771,3.663562
8.448914,3.663562
8.451053,3.663562
8.453188,3.663562
8.455318,3.663562
8.457443,3.663562
8.459564,3.663562
8.461680,3.663562
8.463792,3.663562
8.465900,3.637586
8.468003,3.637586
8.470102,3.637586
8.472196,3.637586
8.474286,3.637586
8.476371,3.637586
8.478452,3.637586
8.480529,3.637586
8.482602,3.637586
8.484670,3.637586
8.486734,3.637586
8.488794,3.637586
8.490849,3.610918
8.492900,3.610918
8.494948,3.610918
8.496990,3.610918
8.499029,3.610918
8.501064,3.610918
8.503094,3.610918
8.505121,3.610918
8.507143,3.610918
8.509161,3.610918
8.511175,3.610918
8.513185,3.610918
8.515191,3.583519
8.517193,3.583519
8.519191,3.583519
8.521185,3.583519
8.523175,3.583519
8.525161,3.583519
8.527144,3.583519
8.529122,3.583519
8.531096,3.583519
8.533067,3.583519
8.535033,3.583519
8.536996,3.583519
8.538955,3.583519
8.540910,3.555348
8.542861,3.555348
8.544808,3.555348
8.546752,3.555348
8.548692,3.555348
8.550628,3.555348
8.552560,3.555348
8.554489,3.555348
8.556414,3.555348
8.558335,3.555348
8.560253,3.555348
8.562167,3.555348
8.564077,3.555348
8.565983,3.526361
8.567886,3.526361
8.569786,3.526361
8.571681,3.526361
8.573574,3.526361
8.575462,3.526361
8.577347,3.526361
8.579229,3.526361
8.581107,3.526361
8.582981,3.526361
8.584852,3.526361
8.586719,3.526361
8.588583,3.526361
8.590444,3.526361
8.592301,3.526361
8.594154,3.496508
8.596004,3.496508
8.597851,3.496508
8.599694,3.496508
8.601534,3.496508
8.603371,3.496508
8.605204,3.496508
8.607034,3.496508
8.608860,3.496508
8.610684,3.496508
8.612503,3.496508
8.614320,3.496508
8.616133,3.496508
8.617943,3.496508
8.619750,3.496508
8.621553,3.496508
8.623353,3.465736
8.625150,3.465736
8.626944,3.465736
8.628735,3.465736
8.630522,3.465736
8.632306,3.465736
8.634087,3.465736
8.635865,3.465736
8.637639,3.465736
8.639411,3.465736
8.641179,3.465736
8.642944,3.465736
8.644707,3.465736
8.646466,3.465736
8.648221,3.465736
8.649974,3.465736
8.651724,3.465736
8.653471,3.465736
8.655214,3.433987
8.656955,3.433987
8.658693,3.433987
8.660427,3.433987
8.662159,3.433987
8.663888,3.433987
8.665613,3.433987
8.667336,3.433987
8.669056,3.433987
8.670772,3.433987
8.672486,3.433987
8.674197,3.433987
8.675905,3.433987
8.677610,3.433987
8.679312,3.433987
8.681011,3.433987
8.682708,3.433987
8.684401,3.433987
8.686092,3.401197
8.687779,3.401197
8.689464,3.401197
8.691146,3.401197
8.692826,3.401197
8.694502,3.401197
8.696176,3.401197
8.697847,3.401197
8.699515,3.401197
8.701180,3.401197
8.702843,3.401197
8.704502,3.401197
8.706159,3.401197
8.707814,3.401197
8.709465,3.401197
8.711114,3.401197
8.712760,3.401197
8.714403,3.401197
8.716044,3.401197
8.717682,3.401197
8.719317,3.401197
8.720950,3.401197
8.722580,3.367296
8.724207,3.367296
8.725832,3.367296
8.727454,3.367296
8.729074,3.367296
8.730690,3.367296
8.732305,3.367296
8.733916,3.367296
8.735525,3.367296
8.737132,3.367296
8.738735,3.367296
8.740337,3.367296
8.741935,3.367296
8.743532,3.367296
8.745125,3.367296
8.746716,3.367296
8.748305,3.367296
8.749891,3.367296
8.751474,3.367296
8.753056,3.367296
8.754634,3.367296
8.756210,3.367296
8.757784,3.367296
8.759355,3.332205
8.760923,3.332205
8.762490,3.332205
8.764053,3.332205
8.765615,3.332205
8.767173,3.332205
8.768730,3.332205
8.770284,3.332205
8.771835,3.332205
8.773385,3.332205
8.774931,3.332205
8.776476,3.332205
8.778018,3.332205
8.779557,3.332205
8.781095,3.332205
8.782630,3.332205
8.784162,3.332205
8.785692,3.332205
8.787220,3.332205
8.788746,3.332205
8.790269,3.332205
8.791790,3.332205
8.793309,3.332205
8.794825,3.295837
8.796339,3.295837
8.797851,3.295837
8.799360,3.295837
8.800867,3.295837
8.802372,3.295837
8.803875,3.295837
8.805375,3.295837
8.806873,3.295837
8.808369,3.295837
8.809863,3.295837
8.811354,3.295837
8.812843,3.295837
8.814330,3.295837
8.815815,3.295837
8.817298,3.295837
8.818778,3.295837
8.820256,3.295837
8.821732,3.295837
8.823206,3.295837
8.824678,3.295837
8.826147,3.258097
8.827615,3.258097
8.829080,3.258097
8.830543,3.258097
8.832004,3.258097
8.833463,3.258097
8.834919,3.258097
8.836374,3.258097
8.837826,3.258097
8.839277,3.258097
8.840725,3.258097
8.842171,3.258097
8.843615,3.258097
8.845057,3.258097
8.846497,3.258097
8.847935,3.258097
8.849371,3.258097
8.850804,3.258097
8.852236,3.258097
8.853665,3.258097
8.855093,3.258097
8.856518,3.258097
8.857942,3.218876
8.859363,3.218876
8.860783,3.218876
8.862200,3.218876
8.863616,3.218876
8.865029,3.218876
8.866441,3.218876
8.867850,3.218876
8.869258,3.218876
8.870663,3.218876
8.872067,3.218876
8.873468,3.218876
8.874868,3.218876
8.876265,3.218876
8.877661,3.218876
8.879055,3.218876
8.880446,3.218876
8.881836,3.218876
8.883224,3.218876
8.884610,3.218876
8.885994,3.178054
8.887376,3.178054
8.888757,3.178054
8.890135,3.178054
8.891512,3.178054
8.892886,3.178054
8.894259,3.178054
8.895630,3.178054
8.896999,3.178054
8.898366,3.178054
8.899731,3.178054
8.901094,3.178054
8.902456,3.178054
8.903815,3.178054
8.905173,3.178054
8.906529,3.178054
8.907883,3.178054
8.909235,3.178054
8.910586,3.178054
8.911934,3.178054
8.913281,3.178054
8.914626,3.178054
8.915969,3.178054
8.917311,3.178054
8.918650,3.135494
8.919988,3.135494
8.921324,3.135494
8.922658,3.135494
8.923991,3.135494
8.925321,3.135494
8.926650,3.135494
8.927977,3.135494
8.929303,3.135494
8.930626,3.135494
8.931948,3.135494
8.933268,3.135494
8.934587,3.135494
8.935904,3.135494
8.937218,3.135494
8.938532,3.135494
8.939843,3.135494
8.941153,3.135494
8.942461,3.135494
8.943767,3.135494
8.945072,3.135494
8.946375,3.135494
8.947676,3.135494
8.948976,3.135494
8.950273,3.135494
8.951570,3.091042
8.952864,3.091042
8.954157,3.091042
8.955448,3.091042
8.956738,3.091042
8.958025,3.091042
8.959312,3.091042
8.960596,3.091042
8.961879,3.091042
8.963160,3.091042
8.964440,3.091042
8.965718,3.091042
8.966994,3.091042
8.968269,3.091042
8.969542,3.091042
8.970813,3.091042
8.972083,3.091042
8.973351,3.091042
8.974618,3.091042
8.975883,3.091042
8.977146,3.091042
8.978408,3.091042
8.979669,3.091042
8.980927,3.091042
8.982184,3.091042
8.983440,3.091042
8.984694,3.044522
8.985946,3.044522
8.987197,3.044522
8.988446,3.044522
8.989694,3.044522
8.990940,3.044522
8.992184,3.044522
8.993427,3.044522
8.994669,3.044522
8.995909,3.044522
8.997147,3.044522
8.998384,3.044522
8.999619,3.044522
9.000853,3.044522
9.002085,3.044522
9.003316,3.044522
9.004545,3.044522
9.005773,3.044522
9.006999,3.044522
9.008224,3.044522
9.009447,3.044522
9.010669,3.044522
9.011889,3.044522
9.013108,3.044522
9.014325,3.044522
9.015541,3.044522
9.016756,3.044522
9.017968,3.044522
9.019180,2.995732
9.020390,2.995732
9.021598,2.995732
9.022805,2.995732
9.024011,2.995732
9.025215,2.995732
9.026418,2.995732
9.027619,2.995732
9.028818,2.995732
9.030017,2.995732
9.031214,2.995732
9.032409,2.995732
9.033603,2.995732
9.034796,2.995732
9.035987,2.995732
9.037177,2.995732
9.038365,2.995732
9.039552,2.995732
9.040738,2.995732
9.041922,2.995732
9.043104,2.995732
9.044286,2.995732
9.045466,2.995732
9.046644,2.995732
9.047821,2.995732
9.048997,2.995732
9.050172,2.995732
9.051345,2.995732
9.052516,2.995732
9.053687,2.995732
9.054855,2.995732
9.056023,2.995732
9.057189,2.995732
9.058354,2.944439
9.059517,2.944439
9.060680,2.944439
9.061840,2.944439
9.063000,2.944439
9.064158,2.944439
9.065315,2.944439
9.066470,2.944439
9.067624,2.944439
9.068777,2.944439
9.069928,2.944439
9.071078,2.944439
9.072227,2.944439
9.073375,2.944439
9.074521,2.944439
9.075665,2.944439
9.076809,2.944439
9.077951,2.944439
9.079092,2.944439
9.080232,2.944439
9.081370,2.944439
9.082507,2.944439
9.083643,2.944439
9.084777,2.944439
9.085910,2.944439
9.087042,2.944439
9.088173,2.944439
9.089302,2.944439
9.090430,2.944439
9.091557,2.944439
9.092682,2.944439
9.093807,2.944439
9.094930,2.944439
9.096051,2.944439
9.097172,2.890372
9.098291,2.890372
9.099409,2.890372
9.100526,2.890372
9.101641,2.890372
9.102755,2.890372
9.103868,2.890372
9.104980,2.890372
9.106090,2.890372
9.107200,2.890372
9.108308,2.890372
9.109414,2.890372
9.110520,2.890372
9.111624,2.890372
9.112728,2.890372
9.113829,2.890372
9.114930,2.890372
9.116030,2.890372
9.117128,2.890372
9.118225,2.890372
9.119321,2.890372
9.120416,2.890372
9.121509,2.890372
9.122601,2.890372
9.123693,2.890372
9.124782,2.890372
9.125871,2.890372
9.126959,2.890372
9.128045,2.890372
9.129130,2.890372
9.130214,2.890372
9.131297,2.890372
9.132379,2.890372
9.133459,2.890372
9.134539,2.890372
9.135617,2.890372
9.136694,2.890372
9.137770,2.833213
9.138844,2.833213
9.139918,2.833213
9.140990,2.833213
9.142062,2.833213
9.143132,2.833213
9.144201,2.833213
9.145268,2.833213
9.146335,2.833213
9.147401,2.833213
9.148465,2.833213
9.149528,2.833213
9.150590,2.833213
9.151651,2.833213
9.152711,2.833213
9.153770,2.833213
9.154828,2.833213
9.155884,2.833213
9.156940,2.833213
9.157994,2.833213
9.159047,2.833213
9.160099,2.833213
9.161150,2.833213
9.162200,2.833213
9.163249,2.833213
9.164296,2.833213
9.165343,2.833213
9.166388,2.833213
9.167433,2.833213
9.168476,2.833213
9.169518,2.833213
9.170560,2.833213
9.171600,2.833213
9.172639,2.833213
9.173676,2.833213
9.174713,2.833213
9.175749,2.833213
9.176784,2.833213
9.177817,2.833213
9.178850,2.772589
9.179881,2.772589
9.180912,2.772589
9.181941,2.772589
9.182969,2.772589
9.183996,2.772589
9.185023,2.772589
9.186048,2.772589
9.187072,2.772589
9.188095,2.772589
9.189117,2.772589
9.190138,2.772589
9.191158,2.772589
9.192176,2.772589
9.193194,2.772589
9.194211,2.772589
9.195227,2.772589
9.196241,2.772589
9.197255,2.772589
9.198268,2.772589
9.199279,2.772589
9.200290,2.772589
9.201300,2.772589
9.202308,2.772589
9.203316,2.772589
9.204322,2.772589
9.205328,2.772589
9.206332,2.772589
9.207336,2.772589
9.208338,2.772589
9.209340,2.772589
9.210340,2.772589
9.211340,2.772589
9.212338,2.772589
9.213336,2.772589
9.214332,2.772589
9.215328,2.772589
9.216322,2.772589
9.217316,2.772589
9.218309,2.772589
9.219300,2.772589
9.220291,2.772589
9.221280,2.772589
9.222269,2.772589
9.223257,2.772589
9.224243,2.708050
9.225229,2.708050
9.226214,2.708050
9.227197,2.708050
9.228180,2.708050
9.229162,2.708050
9.230143,2.708050
9.231123,2.708050
9.232102,2.708050
9.233080,2.708050
9.234057,2.708050
9.235033,2.708050
9.236008,2.708050
9.236982,2.708050
9.237956,2.708050
9.238928,2.708050
9.239899,2.708050
9.240870,2.708050
9.241839,2.708050
9.242808,2.708050
9.243775,2.708050
9.244742,2.708050
9.245708,2.708050
9.246672,2.708050
9.247636,2.708050
9.248599,2.708050
9.249561,2.708050
9.250522,2.708050
9.251482,2.708050
9.252442,2.708050
9.253400,2.708050
9.254357,2.708050
9.255314,2.708050
9.256269,2.708050
9.257224,2.708050
9.258178,2.708050
9.259131,2.708050
9.260082,2.708050
9.261033,2.708050
9.261984,2.708050
9.262933,2.708050
9.263881,2.708050
9.264829,2.708050
9.265775,2.708050
9.266721,2.708050
9.267665,2.708050
9.268609,2.708050
9.269552,2.708050
9.270494,2.708050
9.271435,2.708050
9.272376,2.708050
9.273315,2.639057
9.274254,2.639057
9.275191,2.639057
9.276128,2.639057
9.277064,2.639057
9.277999,2.639057
9.278933,2.639057
9.279866,2.639057
9.280799,2.639057
9.281730,2.639057
9.282661,2.639057
9.283591,2.639057
9.284520,2.639057
9.285448,2.639057
9.286375,2.639057
9.287301,2.639057
9.288227,2.639057
9.289152,2.639057
9.290075,2.639057
9.290998,2.639057
9.291920,2.639057
9.292842,2.639057
9.293762,2.639057
9.294682,2.639057
9.295600,2.639057
9.296518,2.639057
9.297435,2.639057
9.298351,2.639057
9.299267,2.639057
9.300181,2.639057
9.301095,2.639057
9.302008,2.639057
9.302920,2.639057
9.303831,2.639057
9.304741,2.639057
9.305651,2.639057
9.306559,2.639057
9.307467,2.639057
9.308374,2.639057
9.309280,2.639057
9.310186,2.639057
9.311090,2.639057
9.311994,2.639057
9.312897,2.639057
9.313799,2.639057
9.314700,2.639057
9.315601,2.639057
9.316501,2.639057
9.317399,2.639057
9.318298,2.639057
9.319195,2.639057
9.320091,2.639057
9.320987,2.639057
9.321882,2.639057
9.322776,2.639057
9.323669,2.639057
9.324562,2.639057
9.325453,2.639057
9.326344,2.639057
9.327234,2.639057
9.328123,2.639057
9.329012,2.639057
9.329900,2.564949
9.330787,2.564949
9.331673,2.564949
9.332558,2.564949
9.333443,2.564949
9.334326,2.564949
9.335209,2.564949
9.336092,2.564949
9.336973,2.564949
9.337854,2.564949
9.338734,2.564949
9.339613,2.564949
9.340491,2.564949
9.341369,2.564949
9.342245,2.564949
9.343121,2.564949
9.343997,2.564949
9.344871,2.564949
9.345745,2.564949
9.346618,2.564949
9.347490,2.564949
9.348362,2.564949
9.349232,2.564949
9.350102,2.564949
9.350972,2.564949
9.351840,2.564949
9.352708,2.564949
9.353575,2.564949
9.354441,2.564949
9.355306,2.564949
9.356171,2.564949
9.357035,2.564949
9.357898,2.564949
9.358760,2.564949
9.359622,2.564949
9.360483,2.564949
9.361343,2.564949
9.362203,2.564949
9.363061,2.564949
9.363919,2.564949
9.364777,2.564949
9.365633,2.564949
9.366489,2.564949
9.367344,2.564949
9.368198,2.564949
9.369052,2.564949
9.369905,2.564949
9.370757,2.564949
9.371609,2.564949
9.372459,2.564949
9.373309,2.564949
9.374158,2.564949
9.375007,2.564949
9.375855,2.564949
9.376702,2.564949
9.377548,2.564949
9.378394,2.564949
9.379239,2.564949
9.380083,2.564949
9.380927,2.564949
9.381769,2.564949
9.382612,2.564949
9.383453,2.564949
9.384294,2.564949
9.385134,2.564949
9.385973,2.564949
9.386812,2.564949
9.387649,2.564949
9.388487,2.484907
9.389323,2.484907
9.390159,2.484907
9.390994,2.484907
9.391828,2.484907
9.392662,2.484907
9.393495,2.484907
9.394327,2.484907
9.395159,2.484907
9.395990,2.484907
9.396820,2.484907
9.397649,2.484907
9.398478,2.484907
9.399306,2.484907
9.400134,2.484907
9.400961,2.484907
9.401787,2.484907
9.402612,2.484907
9.403437,2.484907
9.404261,2.484907
9.405084,2.484907
9.405907,2.484907
9.406729,2.484907
9.407551,2.484907
9.408371,2.484907
9.409191,2.484907
9.410011,2.484907
9.410829,2.484907
9.411647,2.484907
9.412465,2.484907
9.413281,2.484907
9.414097,2.484907
9.414913,2.484907
9.415727,2.484907
9.416541,2.484907
9.417355,2.484907
9.418167,2.484907
9.418979,2.484907
9.419791,2.484907
9.420601,2.484907
9.421411,2.484907
9.422221,2.484907
9.423029,2.484907
9.423838,2.484907
9.424645,2.484907
9.425452,2.484907
9.426258,2.484907
9.427063,2.484907
9.427868,2.484907
9.428672,2.484907
9.429476,2.484907
9.430279,2.484907
9.431081,2.484907
9.431883,2.484907
9.432684,2.484907
9.433484,2.484907
9.434284,2.484907
9.435083,2.484907
9.435881,2.484907
9.436679,2.484907
9.437476,2.484907
9.438272,2.484907
9.439068,2.484907
9.439864,2.484907
9.440658,2.484907
9.441452,2.484907
9.442245,2.484907
9.443038,2.484907
9.443830,2.484907
9.444622,2.484907
9.445412,2.484907
9.446203,2.484907
9.446992,2.484907
9.447781,2.484907
9.448570,2.484907
9.449357,2.484907
9.450144,2.484907
9.450931,2.484907
9.451717,2.484907
9.452502,2.484907
9.453287,2.484907
9.454071,2.397895
9.454854,2.397895
9.455637,2.397895
9.456419,2.397895
9.457200,2.397895
9.457981,2.397895
9.458762,2.397895
9.459541,2.397895
9.460321,2.397895
9.461099,2.397895
9.461877,2.397895
9.462654,2.397895
9.463431,2.397895
9.464207,2.397895
9.464983,2.397895
9.465757,2.397895
9.466532,2.397895
9.467305,2.397895
9.468079,2.397895
9.468851,2.397895
9.469623,2.397895
9.470394,2.397895
9.471165,2.397895
9.471935,2.397895
9.472705,2.397895
9.473474,2.397895
9.474242,2.397895
9.475010,2.397895
9.475777,2.397895
9.476543,2.397895
9.477309,2.397895
9.478075,2.397895
9.478840,2.397895
9.479604,2.397895
9.480368,2.397895
9.481131,2.397895
9.481893,2.397895
9.482655,2.397895
9.483416,2.397895
9.484177,2.397895
9.484937,2.397895
9.485697,2.397895
9.486456,2.397895
9.487214,2.397895
9.487972,2.397895
9.488729,2.397895
9.489486,2.397895
9.490242,2.397895
9.490998,2.397895
9.491753,2.397895
9.492507,2.397895
9.493261,2.397895
9.494014,2.397895
9.494767,2.397895
9.495519,2.397895
9.496271,2.397895
9.497022,2.397895
9.497772,2.397895
9.498522,2.397895
9.499272,2.397895
9.500020,2.397895
9.500769,2.397895
9.501516,2.397895
9.502263,2.397895
9.503010,2.397895
9.503756,2.397895
9.504501,2.397895
9.505246,2.397895
9.505991,2.397895
9.506734,2.397895
9.507478,2.397895
9.508220,2.397895
9.508962,2.397895
9.509704,2.397895
9.510445,2.397895
9.511185,2.397895
9.511925,2.397895
9.512665,2.397895
9.513404,2.397895
9.514142,2.397895
9.514880,2.397895
9.515617,2.397895
9.516353,2.397895
9.517090,2.397895
9.517825,2.397895
9.518560,2.397895
9.519295,2.397895
9.520029,2.397895
9.520762,2.397895
9.521495,2.397895
9.522227,2.302585
9.522959,2.302585
9.523690,2.302585
9.524421,2.302585
9.525151,2.302585
9.525881,2.302585
9.526610,2.302585
9.527338,2.302585
9.528067,2.302585
9.528794,2.302585
9.529521,2.302585
9.530248,2.302585
9.530974,2.302585
9.531699,2.302585
9.532424,2.302585
9.533148,2.302585
9.533872,2.302585
9.534595,2.302585
9.535318,2.302585
9.536041,2.302585
9.536762,2.302585
9.537484,2.302585
9.538204,2.302585
9.538924,2.302585
9.539644,2.302585
9.540363,2.302585
9.541082,2.302585
9.541800,2.302585
9.542518,2.302585
9.543235,2.302585
9.543951,2.302585
9.544667,2.302585
9.545383,2.302585
9.546098,2.302585
9.546813,2.302585
9.547527,2.302585
9.548240,2.302585
9.548953,2.302585
9.549666,2.302585
9.550378,2.302585
9.551089,2.302585
9.551800,2.302585
9.552511,2.302585
9.553221,2.302585
9.553930,2.302585
9.554639,2.302585
9.555348,2.302585
9.556055,2.302585
9.556763,2.302585
9.557470,2.302585
9.558176,2.302585
9.558882,2.302585
9.559588,2.302585
9.560293,2.302585
9.560997,2.302585
9.561701,2.302585
9.562405,2.302585
9.563108,2.302585
9.563810,2.302585
9.564512,2.302585
9.565214,2.302585
9.565915,2.302585
9.566615,2.302585
9.567315,2.302585
9.568015,2.302585
9.568714,2.302585
9.569412,2.302585
9.570111,2.302585
9.570808,2.302585
9.571505,2.302585
9.572202,2.302585
9.572898,2.302585
9.573594,2.302585
9.574289,2.302585
9.574983,2.302585
9.575678,2.302585
9.576371,2.302585
9.577065,2.302585
9.577757,2.302585
9.578450,2.302585
9.579141,2.302585
9.579833,2.302585
9.580524,2.302585
9.581214,2.302585
9.581904,2.302585
9.582593,2.302585
9.583282,2.302585
9.583971,2.302585
9.584659,2.302585
9.585346,2.302585
9.586033,2.302585
9.586720,2.302585
9.587406,2.302585
9.588092,2.302585
9.588777,2.302585
9.589462,2.302585
9.590146,2.302585
9.590829,2.302585
9.591513,2.302585
9.592196,2.302585
9.592878,2.302585
9.593560,2.302585
9.594241,2.302585
9.594922,2.302585
9.595603,2.302585
9.596283,2.302585
9.596962,2.302585
9.597642,2.302585
9.598320,2.302585
9.598998,2.302585
9.599676,2.302585
9.600353,2.302585
9.601030,2.302585
9.601707,2.302585
9.602382,2.302585
9.603058,2.302585
9.603733,2.302585
9.604407,2.302585
9.605082,2.302585
9.605755,2.197225
9.606428,2.197225
9.607101,2.197225
9.607773,2.197225
9.608445,2.197225
9.609116,2.197225
9.609787,2.197225
9.610458,2.197225
9.611128,2.197225
9.611797,2.197225
9.612467,2.197225
9.613135,2.197225
9.613803,2.197225
9.614471,2.197225
9.615139,2.197225
9.615805,2.197225
9.616472,2.197225
9.617138,2.197225
9.617803,2.197225
9.618469,2.197225
9.619133,2.197225
9.619798,2.197225
9.620461,2.197225
9.621125,2.197225
9.621788,2.197225
9.622450,2.197225
9.623112,2.197225
9.623774,2.197225
9.624435,2.197225
9.625096,2.197225
9.625756,2.197225
9.626416,2.197225
9.627075,2.197225
9.627734,2.197225
9.628393,2.197225
9.629051,2.197225
9.629708,2.197225
9.630366,2.197225
9.631022,2.197225
9.631679,2.197225
9.632335,2.197225
9.632990,2.197225
9.633645,2.197225
9.634300,2.197225
9.634954,2.197225
9.635608,2.197225
9.636261,2.197225
9.636914,2.197225
9.637567,2.197225
9.638219,2.197225
9.638871,2.197225
9.639522,2.197225
9.640173,2.197225
9.640823,2.197225
9.641473,2.197225
9.642123,2.197225
9.642772,2.197225
9.643421,2.197225
9.644069,2.197225
9.644717,2.197225
9.645364,2.197225
9.646011,2.197225
9.646658,2.197225
9.647304,2.197225
9.647950,2.197225
9.648595,2.197225
9.649240,2.197225
9.649885,2.197225
9.650529,2.197225
9.651173,2.197225
9.651816,2.197225
9.652459,2.197225
9.653101,2.197225
9.653743,2.197225
9.654385,2.197225
9.655026,2.197225
9.655667,2.197225
9.656307,2.197225
9.656947,2.197225
9.657587,2.197225
9.658226,2.197225
9.658865,2.197225
9.659503,2.197225
9.660141,2.197225
9.660779,2.197225
9.661416,2.197225
9.662053,2.197225
9.662689,2.197225
9.663325,2.197225
9.663961,2.197225
9.664596,2.197225
9.665230,2.197225
9.665865,2.197225
9.666499,2.197225
9.667132,2.197225
9.667765,2.197225
9.668398,2.197225
9.669030,2.197225
9.669662,2.197225
9.670294,2.197225
9.670925,2.197225
9.671555,2.197225
9.672186,2.197225
9.672816,2.197225
9.673445,2.197225
9.674074,2.197225
9.674703,2.197225
9.675331,2.197225
9.675959,2.197225
9.676587,2.197225
9.677214,2.197225
9.677841,2.197225
9.678467,2.197225
9.679093,2.197225
9.679719,2.197225
9.680344,2.197225
9.680969,2.197225
9.681593,2.197225
9.682217,2.197225
9.682841,2.197225
9.683464,2.197225
9.684087,2.197225
9.684709,2.197225
9.685332,2.197225
9.685953,2.197225
9.686575,2.197225
9.687195,2.197225
9.687816,2.197225
9.688436,2.197225
9.689056,2.197225
9.689675,2.197225
9.690294,2.197225
9.690913,2.197225
9.691531,2.197225
9.692149,2.197225
9.692767,2.197225
9.693384,2.197225
9.694000,2.197225
9.694617,2.197225
9.695233,2.197225
9.695848,2.197225
9.696463,2.197225
9.697078,2.197225
9.697693,2.197225
9.698307,2.197225
9.698920,2.197225
9.699534,2.197225
9.700147,2.079442
9.700759,2.079442
9.701371,2.079442
9.701983,2.079442
9.702595,2.079442
9.703206,2.079442
9.703816,2.079442
9.704427,2.079442
9.705037,2.079442
9.705646,2.079442
9.706255,2.079442
9.706864,2.079442
9.707473,2.079442
9.708081,2.079442
9.708688,2.079442
9.709296,2.079442
9.709903,2.079442
9.710509,2.079442
9.711116,2.079442
9.711722,2.079442
9.712327,2.079442
9.712932,2.079442
9.713537,2.079442
9.714141,2.079442
9.714745,2.079442
9.715349,2.079442
9.715952,2.079442
9.716555,2.079442
9.717158,2.079442
9.717760,2.079442
9.718362,2.079442
9.718964,2.079442
9.719565,2.079442
9.720165,2.079442
9.720766,2.079442
9.721366,2.079442
9.721966,2.079442
9.722565,2.079442
9.723164,2.079442
9.723763,2.079442
9.724361,2.079442
9.724959,2.079442
9.725556,2.079442
9.726154,2.079442
9.726750,2.079442
9.727347,2.079442
9.727943,2.079442
9.728539,2.079442
9.729134,2.079442
9.729729,2.079442
9.730324,2.079442
9.730918,2.079442
9.731512,2.079442
9.732106,2.079442
9.732699,2.079442
9.733292,2.079442
9.733885,2.079442
9.734477,2.079442
9.735069,2.079442
9.735660,2.079442
9.736252,2.079442
9.736842,2.079442
9.737433,2.079442
9.738023,2.079442
9.738613,2.079442
9.739202,2.079442
9.739791,2.079442
9.740380,2.079442
9.740969,2.079442
9.741557,2.079442
9.742144,2.079442
9.742732,2.079442
9.743319,2.079442
9.743905,2.079442
9.744492,2.079442
9.745078,2.079442
9.745663,2.079442
9.746249,2.079442
9.746834,2.079442
9.747418,2.079442
9.748003,2.079442
9.748587,2.079442
9.749170,2.079442
9.749753,2.079442
9.750336,2.079442
9.750919,2.079442
9.751501,2.079442
9.752083,2.079442
9.752665,2.079442
9.753246,2.079442
9.753827,2.079442
9.754407,2.079442
9.754988,2.079442
9.755567,2.079442
9.756147,2.079442
9.756726,2.079442
9.757305,2.079442
9.757884,2.079442
9.758462,2.079442
9.759040,2.079442
9.759617,2.079442
9.760194,2.079442
9.760771,2.079442
9.761348,2.079442
9.761924,2.079442
9.762500,2.079442
9.763075,2.079442
9.763651,2.079442
9.764225,2.079442
9.764800,2.079442
9.765374,2.079442
9.765948,2.079442
9.766522,2.079442
9.767095,2.079442
9.767668,2.079442
9.768240,2.079442
9.768813,2.079442
9.769385,2.079442
9.769956,2.079442
9.770527,2.079442
9.771098,2.079442
9.771669,2.079442
9.772239,2.079442
9.772809,2.079442
9.773379,2.079442
9.773948,2.079442
9.774517,2.079442
9.775086,2.079442
9.775654,2.079442
9.776222,2.079442
9.776790,2.079442
9.777357,2.079442
9.777924,2.079442
9.778491,2.079442
9.779057,2.079442
9.779624,2.079442
9.780189,2.079442
9.780755,2.079442
9.781320,2.079442
9.781885,2.079442
9.782449,2.079442
9.783013,2.079442
9.783577,2.079442
9.784141,2.079442
9.784704,2.079442
9.785267,2.079442
9.785830,2.079442
9.786392,2.079442
9.786954,2.079442
9.787515,2.079442
9.788077,2.079442
9.788638,2.079442
9.789198,2.079442
9.789759,2.079442
9.790319,2.079442
9.790879,2.079442
9.791438,2.079442
9.791997,2.079442
9.792556,2.079442
9.793114,2.079442
9.793673,2.079442
9.794231,2.079442
9.794788,2.079442
9.795345,2.079442
9.795902,2.079442
9.796459,2.079442
9.797015,2.079442
9.797571,2.079442
9.798127,2.079442
9.798682,2.079442
9.799238,2.079442
9.799792,2.079442
9.800347,2.079442
9.800901,2.079442
9.801455,2.079442
9.802008,2.079442
9.802562,2.079442
9.803115,2.079442
9.803667,2.079442
9.804220,2.079442
9.804772,2.079442
9.805323,2.079442
9.805875,2.079442
9.806426,2.079442
9.806977,2.079442
9.807527,2.079442
9.808077,2.079442
9.808627,2.079442
9.809177,2.079442
9.809726,2.079442
9.810275,2.079442
9.810824,2.079442
9.811372,2.079442
9.811920,2.079442
9.812468,2.079442
9.813016,2.079442
9.813563,2.079442
9.814110,2.079442
9.814656,2.079442
9.815203,2.079442
9.815749,2.079442
9.816294,2.079442
9.816840,2.079442
9.817385,2.079442
9.817930,1.945910
9.818474,1.945910
9.819018,1.945910
9.819562,1.945910
9.820106,1.945910
9.820649,1.945910
9.821192,1.945910
9.821735,1.945910
9.822277,1.945910
9.822820,1.945910
9.823362,1.945910
9.823903,1.945910
9.824444,1.945910
9.824985,1.945910
9.825526,1.945910
9.826066,1.945910
9.826607,1.945910
9.827146,1.945910
9.827686,1.945910
9.828225,1.945910
9.828764,1.945910
9.829303,1.945910
9.829841,1.945910
9.830379,1.945910
9.830917,1.945910
9.831454,1.945910
9.831992,1.945910
9.832528,1.945910
9.833065,1.945910
9.833601,1.945910
9.834137,1.945910
9.834673,1.945910
9.835209,1.945910
9.835744,1.945910
9.836279,1.945910
9.836813,1.945910
9.837348,1.945910
9.837882,1.945910
9.838416,1.945910
9.838949,1.945910
9.839482,1.945910
9.840015,1.945910
9.840548,1.945910
9.841080,1.945910
9.841612,1.945910
9.842144,1.945910
9.842675,1.945910
9.843207,1.945910
9.843738,1.945910
9.844268,1.945910
9.844799,1.945910
9.845329,1.945910
9.845858,1.945910
9.846388,1.945910
9.846917,1.945910
9.847446,1.945910
9.847975,1.945910
9.848503,1.945910
9.849031,1.945910
9.849559,1.945910
9.850087,1.945910
9.850614,1.945910
9.851141,1.945910
9.851668,1.945910
9.852194,1.945910
9.852720,1.945910
9.853246,1.945910
9.853772,1.945910
9.854297,1.945910
9.854822,1.945910
9.855347,1.945910
9.855872,1.945910
9.856396,1.945910
9.856920,1.945910
9.857444,1.945910
9.857967,1.945910
9.858490,1.945910
9.859013,1.945910
9.859536,1.945910
9.860058,1.945910
9.860580,1.945910
9.861102,1.945910
9.861623,1.945910
9.862145,1.945910
9.862666,1.945910
9.863186,1.945910
9.863707,1.945910
9.864227,1.945910
9.864747,1.945910
9.865266,1.945910
9.865786,1.945910
9.866305,1.945910
9.866824,1.945910
9.867342,1.945910
9.867860,1.945910
9.868378,1.945910
9.868896,1.945910
9.869414,1.945910
9.869931,1.945910
9.870448,1.945910
9.870964,1.945910
9.871481,1.945910
9.871997,1.945910
9.872513,1.945910
9.873028,1.945910
9.873544,1.945910
9.874059,1.945910
9.874574,1.945910
9.875088,1.945910
9.875602,1.945910
9.876116,1.945910
9.876630,1.945910
9.877144,1.945910
9.877657,1.945910
9.878170,1.945910
9.878682,1.945910
9.879195,1.945910
9.879707,1.945910
9.880219,1.945910
9.880731,1.945910
9.881242,1.945910
9.881753,1.945910
9.882264,1.945910
9.882775,1.945910
9.883285,1.945910
9.883795,1.945910
9.884305,1.945910
9.884814,1.945910
9.885324,1.945910
9.885833,1.945910
9.886341,1.945910
9.886850,1.945910
9.887358,1.945910
9.887866,1.945910
9.888374,1.945910
9.888881,1.945910
9.889389,1.945910
9.889896,1.945910
9.890402,1.945910
9.890909,1.945910
9.891415,1.945910
9.891921,1.945910
9.892427,1.945910
9.892932,1.945910
9.893437,1.945910
9.893942,1.945910
9.894447,1.945910
9.894951,1.945910
9.895455,1.945910
9.895959,1.945910
9.896463,1.945910
9.896966,1.945910
9.897469,1.945910
9.897972,1.945910
9.898475,1.945910
9.898977,1.945910
9.899480,1.945910
9.899981,1.945910
9.900483,1.945910
9.900984,1.945910
9.901486,1.945910
9.901986,1.945910
9.902487,1.945910
9.902987,1.945910
9.903488,1.945910
9.903987,1.945910
9.904487,1.945910
9.904986,1.945910
9.905486,1.945910
9.905984,1.945910
9.906483,1.945910
9.906981,1.945910
9.907480,1.945910
9.907977,1.945910
9.908475,1.945910
9.908972,1.945910
9.909470,1.945910
9.909967,1.945910
9.910463,1.945910
9.910960,1.945910
9.911456,1.945910
9.911952,1.945910
9.912447,1.945910
9.912943,1.945910
9.913438,1.945910
9.913933,1.945910
9.914427,1.945910
9.914922,1.945910
9.915416,1.945910
9.915910,1.945910
9.916404,1.945910
9.916897,1.945910
9.917390,1.945910
9.917883,1.945910
9.918376,1.945910
9.918869,1.945910
9.919361,1.945910
9.919853,1.945910
9.920345,1.945910
9.920836,1.945910
9.921327,1.945910
9.921819,1.945910
9.922309,1.945910
9.922800,1.945910
9.923290,1.945910
9.923780,1.945910
9.924270,1.945910
9.924760,1.945910
9.925249,1.945910
9.925738,1.945910
9.926227,1.945910
9.926716,1.945910
9.927204,1.945910
9.927692,1.945910
9.928180,1.945910
9.928668,1.945910
9.929155,1.945910
9.929643,1.945910
9.930129,1.945910
9.930616,1.945910
9.931103,1.945910
9.931589,1.945910
9.932075,1.945910
9.932561,1.945910
9.933046,1.945910
9.933532,1.945910
9.934017,1.945910
9.934502,1.945910
9.934986,1.945910
9.935471,1.945910
9.935955,1.945910
9.936439,1.945910
9.936922,1.945910
9.937406,1.945910
9.937889,1.945910
9.938372,1.945910
9.938855,1.945910
9.939337,1.945910
9.939819,1.945910
9.940302,1.945910
9.940783,1.945910
9.941265,1.945910
9.941746,1.945910
9.942227,1.945910
9.942708,1.945910
9.943189,1.945910
9.943669,1.945910
9.944150,1.945910
9.944629,1.945910
9.945109,1.945910
9.945589,1.945910
9.946068,1.945910
9.946547,1.945910
9.947026,1.945910
9.947504,1.945910
9.947983,1.945910
9.948461,1.945910
9.948939,1.945910
9.949416,1.945910
9.949894,1.945910
9.950371,1.945910
9.950848,1.945910
9.951325,1.945910
9.951801,1.945910
9.952278,1.945910
9.952754,1.791759
9.953230,1.791759
9.953705,1.791759
9.954181,1.791759
9.954656,1.791759
9.955131,1.791759
9.955606,1.791759
9.956080,1.791759
9.956554,1.791759
9.957028,1.791759
9.957502,1.791759
9.957976,1.791759
9.958449,1.791759
9.958922,1.791759
9.959395,1.791759
9.959868,1.791759
9.960340,1.791759
9.960813,1.791759
9.961285,1.791759
9.961756,1.791759
9.962228,1.791759
9.962699,1.791759
9.963171,1.791759
9.963641,1.791759
9.964112,1.791759
9.964583,1.791759
9.965053,1.791759
9.965523,1.791759
9.965993,1.791759
9.966462,1.791759
9.966932,1.791759
9.967401,1.791759
9.967870,1.791759
9.968339,1.791759
9.968807,1.791759
9.969275,1.791759
9.969743,1.791759
9.970211,1.791759
9.970679,1.791759
9.971146,1.791759
9.971613,1.791759
9.972080,1.791759
9.972547,1.791759
9.973014,1.791759
9.973480,1.791759
9.973946,1.791759
9.974412,1.791759
9.974878,1.791759
9.975343,1.791759
9.975808,1.791759
9.976273,1.791759
9.976738,1.791759
9.977203,1.791759
9.977667,1.791759
9.978131,1.791759
9.978595,1.791759
9.979059,1.791759
9.979522,1.791759
9.979986,1.791759
9.980449,1.791759
9.980911,1.791759
9.981374,1.791759
9.981837,1.791759
9.982299,1.791759
9.982761,1.791759
9.983223,1.791759
9.983684,1.791759
9.984145,1.791759
9.984607,1.791759
9.985068,1.791759
9.985528,1.791759
9.985989,1.791759
9.986449,1.791759
9.986909,1.791759
9.987369,1.791759
9.987829,1.791759
9.988288,1.791759
9.988747,1.791759
9.989206,1.791759
9.989665,1.791759
9.990124,1.791759
9.990582,1.791759
9.991040,1.791759
9.991498,1.791759
9.991956,1.791759
9.992414,1.791759
9.992871,1.791759
9.993328,1.791759
9.993785,1.791759
9.994242,1.791759
9.994698,1.791759
9.995155,1.791759
9.995611,1.791759
9.996067,1.791759
9.996522,1.791759
9.996978,1.791759
9.997433,1.791759
9.997888,1.791759
9.998343,1.791759
9.998798,1.791759
9.999252,1.791759
9.999706,1.791759
10.000160,1.791759
10.000614,1.791759
10.001068,1.791759
10.001521,1.791759
10.001974,1.791759
10.002428,1.791759
10.002880,1.791759
10.003333,1.791759
10.003785,1.791759
10.004237,1.791759
10.004689,1.791759
10.005141,1.791759
10.005593,1.791759
10.006044,1.791759
10.006495,1.791759
10.006946,1.791759
10.007397,1.791759
10.007848,1.791759
10.008298,1.791759
10.008748,1.791759
10.009198,1.791759
10.009648,1.791759
10.010097,1.791759
10.010547,1.791759
10.010996,1.791759
10.011445,1.791759
10.011893,1.791759
10.012342,1.791759
10.012790,1.791759
10.013238,1.791759
10.013686,1.791759
10.014134,1.791759
10.014582,1.791759
10.015029,1.791759
10.015476,1.791759
10.015923,1.791759
10.016370,1.791759
10.016816,1.791759
10.017263,1.791759
10.017709,1.791759
10.018155,1.791759
10.018600,1.791759
10.019046,1.791759
10.019491,1.791759
10.019936,1.791759
10.020381,1.791759
10.020826,1.791759
10.021271,1.791759
10.021715,1.791759
10.022159,1.791759
10.022603,1.791759
10.023047,1.791759
10.023490,1.791759
10.023934,1.791759
10.024377,1.791759
10.024820,1.791759
10.025263,1.791759
10.025705,1.791759
10.026148,1.791759
10.026590,1.791759
10.027032,1.791759
10.027474,1.791759
10.027915,1.791759
10.028357,1.791759
10.028798,1.791759
10.029239,1.791759
10.029680,1.791759
10.030120,1.791759
10.030561,1.791759
10.031001,1.791759
10.031441,1.791759
10.031881,1.791759
10.032320,1.791759
10.032760,1.791759
10.033199,1.791759
10.033638,1.791759
10.034077,1.791759
10.034516,1.791759
10.034954,1.791759
10.035393,1.791759
10.035831,1.791759
10.036269,1.791759
10.036706,1.791759
10.037144,1.791759
10.037581,1.791759
10.038018,1.791759
10.038455,1.791759
10.038892,1.791759
10.039329,1.791759
10.039765,1.791759
10.040201,1.791759
10.040637,1.791759
10.041073,1.791759
10.041509,1.791759
10.041944,1.791759
10.042380,1.791759
10.042815,1.791759
10.043249,1.791759
10.043684,1.791759
10.044119,1.791759
10.044553,1.791759
10.044987,1.791759
10.045421,1.791759
10.045855,1.791759
10.046288,1.791759
10.046722,1.791759
10.047155,1.791759
10.047588,1.791759
10.048021,1.791759
10.048453,1.791759
10.048886,1.791759
10.049318,1.791759
10.049750,1.791759
10.050182,1.791759
10.050614,1.791759
10.051045,1.791759
10.051476,1.791759
10.051908,1.791759
10.052338,1.791759
10.052769,1.791759
10.053200,1.791759
10.053630,1.791759
10.054060,1.791759
10.054490,1.791759
10.054920,1.791759
10.055350,1.791759
10.055779,1.791759
10.056209,1.791759
10.056638,1.791759
10.057067,1.791759
10.057495,1.791759
10.057924,1.791759
10.058352,1.791759
10.058780,1.791759
10.059208,1.791759
10.059636,1.791759
10.060064,1.791759
10.060491,1.791759
10.060919,1.791759
10.061346,1.791759
10.061773,1.791759
10.062199,1.791759
10.062626,1.791759
10.063052,1.791759
10.063478,1.791759
10.063904,1.791759
10.064330,1.791759
10.064756,1.791759
10.065181,1.791759
10.065606,1.791759
10.066031,1.791759
10.066456,1.791759
10.066881,1.791759
10.067306,1.791759
10.067730,1.791759
10.068154,1.791759
10.068578,1.791759
10.069002,1.791759
10.069426,1.791759
10.069849,1.791759
10.070272,1.791759
10.070695,1.791759
10.071118,1.791759
10.071541,1.791759
10.071964,1.791759
10.072386,1.791759
10.072808,1.791759
10.073230,1.791759
10.073652,1.791759
10.074074,1.791759
10.074495,1.791759
10.074917,1.791759
10.075338,1.791759
10.075759,1.791759
10.076180,1.791759
10.076600,1.791759
10.077021,1.791759
10.077441,1.791759
10.077861,1.791759
10.078281,1.791759
10.078701,1.791759
10.079120,1.791759
10.079539,1.791759
10.079959,1.791759
10.080378,1.791759
10.080797,1.791759
10.081215,1.791759
10.081634,1.791759
10.082052,1.791759
10.082470,1.791759
10.082888,1.791759
10.083306,1.791759
10.083724,1.791759
10.084141,1.791759
10.084558,1.791759
10.084975,1.791759
10.085392,1.791759
10.085809,1.791759
10.086226,1.791759
10.086642,1.791759
10.087058,1.791759
10.087474,1.791759
10.087890,1.791759
10.088306,1.791759
10.088722,1.791759
10.089137,1.791759
10.089552,1.791759
10.089967,1.791759
10.090382,1.791759
10.090797,1.791759
10.091211,1.791759
10.091625,1.791759
10.092040,1.791759
10.092454,1.791759
10.092867,1.791759
10.093281,1.791759
10.093695,1.791759
10.094108,1.791759
10.094521,1.791759
10.094934,1.791759
10.095347,1.791759
10.095759,1.791759
10.096172,1.791759
10.096584,1.791759
10.096996,1.791759
10.097408,1.791759
10.097820,1.791759
10.098232,1.791759
10.098643,1.791759
10.099054,1.791759
10.099465,1.791759
10.099876,1.791759
10.100287,1.791759
10.100698,1.791759
10.101108,1.791759
10.101518,1.791759
10.101928,1.791759
10.102338,1.791759
10.102748,1.791759
10.103158,1.791759
10.103567,1.791759
10.103976,1.791759
10.104385,1.791759
10.104794,1.791759
10.105203,1.791759
10.105612,1.791759
10.106020,1.791759
10.106428,1.791759
10.106836,1.791759
10.107244,1.791759
10.107652,1.791759
10.108060,1.791759
10.108467,1.791759
10.108874,1.791759
10.109281,1.791759
10.109688,1.791759
10.110095,1.791759
10.110502,1.791759
10.110908,1.791759
10.111314,1.791759
10.111720,1.791759
10.112126,1.791759
10.112532,1.791759
10.112938,1.791759
10.113343,1.791759
10.113748,1.791759
10.114154,1.791759
10.114559,1.791759
10.114963,1.791759
10.115368,1.791759
10.115772,1.791759
10.116177,1.791759
10.116581,1.791759
10.116985,1.791759
10.117389,1.791759
10.117792,1.791759
10.118196,1.791759
10.118599,1.791759
10.119002,1.791759
10.119405,1.791759
10.119808,1.791759
10.120211,1.791759
10.120613,1.791759
10.121015,1.609438
10.121418,1.609438
10.121820,1.609438
10.122221,1.609438
10.122623,1.609438
10.123025,1.609438
10.123426,1.609438
10.123827,1.609438
10.124228,1.609438
10.124629,1.609438
10.125030,1.609438
10.125430,1.609438
10.125831,1.609438
10.126231,1.609438
10.126631,1.609438
10.127031,1.609438
10.127431,1.609438
10.127830,1.609438
10.128230,1.609438
10.128629,1.609438
10.129028,1.609438
10.129427,1.609438
10.129826,1.609438
10.130225,1.609438
10.130623,1.609438
10.131021,1.609438
10.131420,1.609438
10.131818,1.609438
10.132215,1.609438
10.132613,1.609438
10.133011,1.609438
10.133408,1.609438
10.133805,1.609438
10.134202,1.609438
10.134599,1.609438
10.134996,1.609438
10.135393,1.609438
10.135789,1.609438
10.136185,1.609438
10.136581,1.609438
10.136977,1.609438
10.137373,1.609438
10.137769,1.609438
10.138164,1.609438
10.138560,1.609438
10.138955,1.609438
10.139350,1.609438
10.139745,1.609438
10.140139,1.609438
10.140534,1.609438
10.140928,1.609438
10.141323,1.609438
10.141717,1.609438
10.142111,1.609438
10.142504,1.609438
10.142898,1.609438
10.143292,1.609438
10.143685,1.609438
10.144078,1.609438
10.144471,1.609438
10.144864,1.609438
10.145257,1.609438
10.145649,1.609438
10.146041,1.609438
10.146434,1.609438
10.146826,1.609438
10.147218,1.609438
10.147610,1.609438
10.148001,1.609438
10.148393,1.609438
10.148784,1.609438
10.149175,1.609438
10.149566,1.609438
10.149957,1.609438
10.150348,1.609438
10.150738,1.609438
10.151129,1.609438
10.151519,1.609438
10.151909,1.609438
10.152299,1.609438
10.152689,1.609438
10.153078,1.609438
10.153468,1.609438
10.153857,1.609438
10.154246,1.609438
10.154635,1.609438
10.155024,1.609438
10.155413,1.609438
10.155801,1.609438
10.156190,1.609438
10.156578,1.609438
10.156966,1.609438
10.157354,1.609438
10.157742,1.609438
10.158130,1.609438
10.158517,1.609438
10.158905,1.609438
10.159292,1.609438
10.159679,1.609438
10.160066,1.609438
10.160453,1.609438
10.160839,1.609438
10.161226,1.609438
10.161612,1.609438
10.161998,1.609438
10.162384,1.609438
10.162770,1.609438
10.163156,1.609438
10.163541,1.609438
10.163927,1.609438
10.164312,1.609438
10.164697,1.609438
10.165082,1.609438
10.165467,1.609438
10.165852,1.609438
10.166236,1.609438
10.166621,1.609438
10.167005,1.609438
10.167389,1.609438
10.167773,1.609438
10.168157,1.609438
10.168541,1.609438
10.168924,1.609438
10.169307,1.609438
10.169691,1.609438
10.170074,1.609438
10.170457,1.609438
10.170839,1.609438
10.171222,1.609438
10.171604,1.609438
10.171987,1.609438
10.172369,1.609438
10.172751,1.609438
10.173133,1.609438
10.173515,1.609438
10.173896,1.609438
10.174278,1.609438
10.174659,1.609438
10.175040,1.609438
10.175421,1.609438
10.175802,1.609438
10.176183,1.609438
10.176563,1.609438
10.176944,1.609438
10.177324,1.609438
10.177704,1.609438
10.178084,1.609438
10.178464,1.609438
10.178844,1.609438
10.179224,1.609438
10.179603,1.609438
10.179982,1.609438
10.180361,1.609438
10.180740,1.609438
10.181119,1.609438
10.181498,1.609438
10.181877,1.609438
10.182255,1.609438
10.182633,1.609438
10.183011,1.609438
10.183389,1.609438
10.183767,1.609438
10.184145,1.609438
10.184523,1.609438
10.184900,1.609438
10.185277,1.609438
10.185654,1.609438
10.186031,1.609438
10.186408,1.609438
10.186785,1.609438
10.187162,1.609438
10.187538,1.609438
10.187914,1.609438
10.188290,1.609438
10.188666,1.609438
10.189042,1.609438
10.189418,1.609438
10.189794,1.609438
10.190169,1.609438
10.190544,1.609438
10.190920,1.609438
10.191295,1.609438
10.191670,1.609438
10.192044,1.609438
10.192419,1.609438
10.192793,1.609438
10.193168,1.609438
10.193542,1.609438
10.193916,1.609438
10.194290,1.609438
10.194664,1.609438
10.195037,1.609438
10.195411,1.609438
10.195784,1.609438
10.196157,1.609438
10.196530,1.609438
10.196903,1.609438
10.197276,1.609438
10.197649,1.609438
10.198021,1.609438
10.198393,1.609438
10.198766,1.609438
10.199138,1.609438
10.199510,1.609438
10.199882,1.609438
10.200253,1.609438
10.200625,1.609438
10.200996,1.609438
10.201367,1.609438
10.201739,1.609438
10.202110,1.609438
10.202480,1.609438
10.202851,1.609438
10.203222,1.609438
10.203592,1.609438
10.203962,1.609438
10.204333,1.609438
10.204703,1.609438
10.205073,1.609438
10.205442,1.609438
10.205812,1.609438
10.206181,1.609438
10.206551,1.609438
10.206920,1.609438
10.207289,1.609438
10.207658,1.609438
10.208027,1.609438
10.208395,1.609438
10.208764,1.609438
10.209132,1.609438
10.209501,1.609438
10.209869,1.609438
10.210237,1.609438
10.210605,1.609438
10.210972,1.609438
10.211340,1.609438
10.211707,1.609438
10.212075,1.609438
10.212442,1.609438
10.212809,1.609438
10.213176,1.609438
10.213542,1.609438
10.213909,1.609438
10.214276,1.609438
10.214642,1.609438
10.215008,1.609438
10.215374,1.609438
10.215740,1.609438
10.216106,1.609438
10.216472,1.609438
10.216837,1.609438
10.217203,1.609438
10.217568,1.609438
10.217933,1.609438
10.218298,1.609438
10.218663,1.609438
10.219028,1.609438
10.219393,1.609438
10.219757,1.609438
10.220121,1.609438
10.220486,1.609438
10.220850,1.609438
10.221214,1.609438
10.221578,1.609438
10.221941,1.609438
10.222305,1.609438
10.222668,1.609438
10.223032,1.609438
10.223395,1.609438
10.223758,1.609438
10.224121,1.609438
10.224484,1.609438
10.224846,1.609438
10.225209,1.609438
10.225571,1.609438
10.225933,1.609438
10.226295,1.609438
10.226657,1.609438
10.227019,1.609438
10.227381,1.609438
10.227743,1.609438
10.228104,1.609438
10.228465,1.609438
10.228827,1.609438
10.229188,1.609438
10.229549,1.609438
10.229909,1.609438
10.230270,1.609438
10.230631,1.609438
10.230991,1.609438
10.231351,1.609438
10.231712,1.609438
10.232072,1.609438
10.232432,1.609438
10.232791,1.609438
10.233151,1.609438
10.233510,1.609438
10.233870,1.609438
10.234229,1.609438
10.234588,1.609438
10.234947,1.609438
10.235306,1.609438
10.235665,1.609438
10.236023,1.609438
10.236382,1.609438
10.236740,1.609438
10.237099,1.609438
10.237457,1.609438
10.237815,1.609438
10.238172,1.609438
10.238530,1.609438
10.238888,1.609438
10.239245,1.609438
10.239603,1.609438
10.239960,1.609438
10.240317,1.609438
10.240674,1.609438
10.241031,1.609438
10.241387,1.609438
10.241744,1.609438
10.242100,1.609438
10.242457,1.609438
10.242813,1.609438
10.243169,1.609438
10.243525,1.609438
10.243881,1.609438
10.244236,1.609438
10.244592,1.609438
10.244947,1.609438
10.245303,1.609438
10.245658,1.609438
10.246013,1.609438
10.246368,1.609438
10.246723,1.609438
10.247077,1.609438
10.247432,1.609438
10.247786,1.609438
10.248141,1.609438
10.248495,1.609438
10.248849,1.609438
10.249203,1.609438
10.249556,1.609438
10.249910,1.609438
10.250264,1.609438
10.250617,1.609438
10.250970,1.609438
10.251324,1.609438
10.251677,1.609438
10.252030,1.609438
10.252382,1.609438
10.252735,1.609438
10.253088,1.609438
10.253440,1.609438
10.253792,1.609438
10.254144,1.609438
10.254496,1.609438
10.254848,1.609438
10.255200,1.609438
10.255552,1.609438
10.255903,1.609438
10.256255,1.609438
10.256606,1.609438
10.256957,1.609438
10.257308,1.609438
10.257659,1.609438
10.258010,1.609438
10.258361,1.609438
10.258711,1.609438
10.259062,1.609438
10.259412,1.609438
10.259762,1.609438
10.260112,1.609438
10.260462,1.609438
10.260812,1.609438
10.261162,1.609438
10.261512,1.609438
10.261861,1.609438
10.262210,1.609438
10.262560,1.609438
10.262909,1.609438
10.263258,1.609438
10.263607,1.609438
10.263955,1.609438
10.264304,1.609438
10.264652,1.609438
10.265001,1.609438
10.265349,1.609438
10.265697,1.609438
10.266045,1.609438
10.266393,1.609438
10.266741,1.609438
10.267088,1.609438
10.267436,1.609438
10.267783,1.609438
10.268131,1.609438
10.268478,1.609438
10.268825,1.609438
10.269172,1.609438
10.269519,1.609438
10.269865,1.609438
10.270212,1.609438
10.270558,1.609438
10.270905,1.609438
10.271251,1.609438
10.271597,1.609438
10.271943,1.609438
10.272289,1.609438
10.272634,1.609438
10.272980,1.609438
10.273325,1.609438
10.273671,1.609438
10.274016,1.609438
10.274361,1.609438
10.274706,1.609438
10.275051,1.609438
10.275396,1.609438
10.275741,1.609438
10.276085,1.609438
10.276429,1.609438
10.276774,1.609438
10.277118,1.609438
10.277462,1.609438
10.277806,1.609438
10.278150,1.609438
10.278493,1.609438
10.278837,1.609438
10.279181,1.609438
10.279524,1.609438
10.279867,1.609438
10.280210,1.609438
10.280553,1.609438
10.280896,1.609438
10.281239,1.609438
10.281581,1.609438
10.281924,1.609438
10.282266,1.609438
10.282609,1.609438
10.282951,1.609438
10.283293,1.609438
10.283635,1.609438
10.283977,1.609438
10.284318,1.609438
10.284660,1.609438
10.285001,1.609438
10.285343,1.609438
10.285684,1.609438
10.286025,1.609438
10.286366,1.609438
10.286707,1.609438
10.287048,1.609438
10.287388,1.609438
10.287729,1.609438
10.288069,1.609438
10.288410,1.609438
10.288750,1.609438
10.289090,1.609438
10.289430,1.609438
10.289770,1.609438
10.290110,1.609438
10.290449,1.609438
10.290789,1.609438
10.291128,1.609438
10.291467,1.609438
10.291807,1.609438
10.292146,1.609438
10.292484,1.609438
10.292823,1.609438
10.293162,1.609438
10.293501,1.609438
10.293839,1.609438
10.294177,1.609438
10.294516,1.609438
10.294854,1.609438
10.295192,1.609438
10.295530,1.609438
10.295867,1.609438
10.296205,1.609438
10.296543,1.609438
10.296880,1.609438
10.297217,1.609438
10.297555,1.609438
10.297892,1.609438
10.298229,1.609438
10.298566,1.609438
10.298902,1.609438
10.299239,1.609438
10.299575,1.609438
10.299912,1.609438
10.300248,1.609438
10.300584,1.609438
10.300920,1.609438
10.301256,1.609438
10.301592,1.609438
10.301928,1.609438
10.302264,1.609438
10.302599,1.609438
10.302935,1.609438
10.303270,1.609438
10.303605,1.609438
10.303940,1.609438
10.304275,1.609438
10.304610,1.609438
10.304945,1.609438
10.305279,1.609438
10.305614,1.609438
10.305948,1.609438
10.306282,1.609438
10.306617,1.609438
10.306951,1.609438
10.307285,1.609438
10.307618,1.386294
10.307952,1.386294
10.308286,1.386294
10.308619,1.386294
10.308953,1.386294
10.309286,1.386294
10.309619,1.386294
10.309952,1.386294
10.310285,1.386294
10.310618,1.386294
10.310951,1.386294
10.311283,1.386294
10.311616,1.386294
10.311948,1.386294
10.312280,1.386294
10.312613,1.386294
10.312945,1.386294
10.313277,1.386294
10.313608,1.386294
10.313940,1.386294
10.314272,1.386294
10.314603,1.386294
10.314935,1.386294
10.315266,1.386294
10.315597,1.386294
10.315928,1.386294
10.316259,1.386294
10.316590,1.386294
10.316921,1.386294
10.317251,1.386294
10.317582,1.386294
10.317912,1.386294
10.318243,1.386294
10.318573,1.386294
10.318903,1.386294
10.319233,1.386294
10.319563,1.386294
10.319893,1.386294
10.320222,1.386294
10.320552,1.386294
10.320881,1.386294
10.321211,1.386294
10.321540,1.386294
10.321869,1.386294
10.322198,1.386294
10.322527,1.386294
10.322856,1.386294
10.323184,1.386294
10.323513,1.386294
10.323841,1.386294
10.324170,1.386294
10.324498,1.386294
10.324826,1.386294
10.325154,1.386294
10.325482,1.386294
10.325810,1.386294
10.326137,1.386294
10.326465,1.386294
10.326793,1.386294
10.327120,1.386294
10.327447,1.386294
10.327774,1.386294
10.328101,1.386294
10.328428,1.386294
10.328755,1.386294
10.329082,1.386294
10.329409,1.386294
10.329735,1.386294
10.330062,1.386294
10.330388,1.386294
10.330714,1.386294
10.331040,1.386294
10.331366,1.386294
10.331692,1.386294
10.332018,1.386294
10.332344,1.386294
10.332669,1.386294
10.332995,1.386294
10.333320,1.386294
10.333645,1.386294
10.333970,1.386294
10.334295,1.386294
10.334620,1.386294
10.334945,1.386294
10.335270,1.386294
10.335595,1.386294
10.335919,1.386294
10.336244,1.386294
10.336568,1.386294
10.336892,1.386294
10.337216,1.386294
10.337540,1.386294
10.337864,1.386294
10.338188,1.386294
10.338511,1.386294
10.338835,1.386294
10.339159,1.386294
10.339482,1.386294
10.339805,1.386294
10.340128,1.386294
10.340451,1.386294
10.340774,1.386294
10.341097,1.386294
10.341420,1.386294
10.341742,1.386294
10.342065,1.386294
10.342387,1.386294
10.342710,1.386294
10.343032,1.386294
10.343354,1.386294
10.343676,1.386294
10.343998,1.386294
10.344320,1.386294
10.344642,1.386294
10.344963,1.386294
10.345285,1.386294
10.345606,1.386294
10.345927,1.386294
10.346248,1.386294
10.346570,1.386294
10.346890,1.386294
10.347211,1.386294
10.347532,1.386294
10.347853,1.386294
10.348173,1.386294
10.348494,1.386294
10.348814,1.386294
10.349134,1.386294
10.349455,1.386294
10.349775,1.386294
10.350095,1.386294
10.350414,1.386294
10.350734,1.386294
10.351054,1.386294
10.351373,1.386294
10.351693,1.386294
10.352012,1.386294
10.352331,1.386294
10.352651,1.386294
10.352970,1.386294
10.353288,1.386294
10.353607,1.386294
10.353926,1.386294
10.354245,1.386294
10.354563,1.386294
10.354882,1.386294
10.355200,1.386294
10.355518,1.386294
10.355836,1.386294
10.356154,1.386294
10.356472,1.386294
10.356790,1.386294
10.357108,1.386294
10.357425,1.386294
10.357743,1.386294
10.358060,1.386294
10.358378,1.386294
10.358695,1.386294
10.359012,1.386294
10.359329,1.386294
10.359646,1.386294
10.359963,1.386294
10.360279,1.386294
10.360596,1.386294
10.360912,1.386294
10.361229,1.386294
10.361545,1.386294
10.361861,1.386294
10.362177,1.386294
10.362493,1.386294
10.362809,1.386294
10.363125,1.386294
10.363441,1.386294
10.363756,1.386294
10.364072,1.386294
10.364387,1.386294
10.364703,1.386294
10.365018,1.386294
10.365333,1.386294
10.365648,1.386294
10.365963,1.386294
10.366278,1.386294
10.366592,1.386294
10.366907,1.386294
10.367222,1.386294
10.367536,1.386294
10.367850,1.386294
10.368165,1.386294
10.368479,1.386294
10.368793,1.386294
10.369107,1.386294
10.369420,1.386294
10.369734,1.386294
10.370048,1.386294
10.370361,1.386294
10.370675,1.386294
10.370988,1.386294
10.371301,1.386294
10.371614,1.386294
10.371927,1.386294
10.372240,1.386294
10.372553,1.386294
10.372866,1.386294
10.373179,1.386294
10.373491,1.386294
10.373804,1.386294
10.374116,1.386294
10.374428,1.386294
10.374740,1.386294
10.375052,1.386294
10.375364,1.386294
10.375676,1.386294
10.375988,1.386294
10.376300,1.386294
10.376611,1.386294
10.376923,1.386294
10.377234,1.386294
10.377545,1.386294
10.377857,1.386294
10.378168,1.386294
10.378479,1.386294
10.378790,1.386294
10.379100,1.386294
10.379411,1.386294
10.379722,1.386294
10.380032,1.386294
10.380343,1.386294
10.380653,1.386294
10.380963,1.386294
10.381273,1.386294
10.381583,1.386294
10.381893,1.386294
10.382203,1.386294
10.382513,1.386294
10.382823,1.386294
10.383132,1.386294
10.383442,1.386294
10.383751,1.386294
10.384060,1.386294
10.384369,1.386294
10.384678,1.386294
10.384987,1.386294
10.385296,1.386294
10.385605,1.386294
10.385914,1.386294
10.386222,1.386294
10.386531,1.386294
10.386839,1.386294
10.387148,1.386294
10.387456,1.386294
10.387764,1.386294
10.388072,1.386294
10.388380,1.386294
10.388688,1.386294
10.388995,1.386294
10.389303,1.386294
10.389611,1.386294
10.389918,1.386294
10.390225,1.386294
10.390533,1.386294
10.390840,1.386294
10.391147,1.386294
10.391454,1.386294
10.391761,1.386294
10.392068,1.386294
10.392374,1.386294
10.392681,1.386294
10.392987,1.386294
10.393294,1.386294
10.393600,1.386294
10.393906,1.386294
10.394213,1.386294
10.394519,1.386294
10.394824,1.386294
10.395130,1.386294
10.395436,1.386294
10.395742,1.386294
10.396047,1.386294
10.396353,1.386294
10.396658,1.386294
10.396964,1.386294
10.397269,1.386294
10.397574,1.386294
10.397879,1.386294
10.398184,1.386294
10.398489,1.386294
10.398793,1.386294
10.399098,1.386294
10.399403,1.386294
10.399707,1.386294
10.400011,1.386294
10.400316,1.386294
10.400620,1.386294
10.400924,1.386294
10.401228,1.386294
10.401532,1.386294
10.401836,1.386294
10.402139,1.386294
10.402443,1.386294
10.402747,1.386294
10.403050,1.386294
10.403353,1.386294
10.403657,1.386294
10.403960,1.386294
10.404263,1.386294
10.404566,1.386294
10.404869,1.386294
10.405172,1.386294
10.405474,1.386294
10.405777,1.386294
10.406079,1.386294
10.406382,1.386294
10.406684,1.386294
10.406986,1.386294
10.407289,1.386294
10.407591,1.386294
10.407893,1.386294
10.408194,1.386294
10.408496,1.386294
10.408798,1.386294
10.409100,1.386294
10.409401,1.386294
10.409703,1.386294
10.410004,1.386294
10.410305,1.386294
10.410606,1.386294
10.410907,1.386294
10.411208,1.386294
10.411509,1.386294
10.411810,1.386294
10.412111,1.386294
10.412411,1.386294
10.412712,1.386294
10.413012,1.386294
10.413313,1.386294
10.413613,1.386294
10.413913,1.386294
10.414213,1.386294
10.414513,1.386294
10.414813,1.386294
10.415113,1.386294
10.415413,1.386294
10.415712,1.386294
10.416012,1.386294
10.416311,1.386294
10.416611,1.386294
10.416910,1.386294
10.417209,1.386294
10.417508,1.386294
10.417807,1.386294
10.418106,1.386294
10.418405,1.386294
10.418704,1.386294
10.419002,1.386294
10.419301,1.386294
10.419599,1.386294
10.419898,1.386294
10.420196,1.386294
10.420494,1.386294
10.420792,1.386294
10.421090,1.386294
10.421388,1.386294
10.421686,1.386294
10.421984,1.386294
10.422281,1.386294
10.422579,1.386294
10.422876,1.386294
10.423174,1.386294
10.423471,1.386294
10.423768,1.386294
10.424065,1.386294
10.424363,1.386294
10.424659,1.386294
10.424956,1.386294
10.425253,1.386294
10.425550,1.386294
10.425846,1.386294
10.426143,1.386294
10.426439,1.386294
10.426736,1.386294
10.427032,1.386294
10.427328,1.386294
10.427624,1.386294
10.427920,1.386294
10.428216,1.386294
10.428512,1.386294
10.428808,1.386294
10.429103,1.386294
10.429399,1.386294
10.429694,1.386294
10.429990,1.386294
10.430285,1.386294
10.430580,1.386294
10.430875,1.386294
10.431170,1.386294
10.431465,1.386294
10.431760,1.386294
10.432055,1.386294
10.432350,1.386294
10.432644,1.386294
10.432939,1.386294
10.433233,1.386294
10.433527,1.386294
10.433822,1.386294
10.434116,1.386294
10.434410,1.386294
10.434704,1.386294
10.434998,1.386294
10.435292,1.386294
10.435585,1.386294
10.435879,1.386294
10.436173,1.386294
10.436466,1.386294
10.436759,1.386294
10.437053,1.386294
10.437346,1.386294
10.437639,1.386294
10.437932,1.386294
10.438225,1.386294
10.438518,1.386294
10.438811,1.386294
10.439103,1.386294
10.439396,1.386294
10.439688,1.386294
10.439981,1.386294
10.440273,1.386294
10.440566,1.386294
10.440858,1.386294
10.441150,1.386294
10.441442,1.386294
10.441734,1.386294
10.442026,1.386294
10.442317,1.386294
10.442609,1.386294
10.442901,1.386294
10.443192,1.386294
10.443484,1.386294
10.443775,1.386294
10.444066,1.386294
10.444357,1.386294
10.444648,1.386294
10.444939,1.386294
10.445230,1.386294
10.445521,1.386294
10.445812,1.386294
10.446102,1.386294
10.446393,1.386294
10.446684,1.386294
10.446974,1.386294
10.447264,1.386294
10.447555,1.386294
10.447845,1.386294
10.448135,1.386294
10.448425,1.386294
10.448715,1.386294
10.449004,1.386294
10.449294,1.386294
10.449584,1.386294
10.449873,1.386294
10.450163,1.386294
10.450452,1.386294
10.450742,1.386294
10.451031,1.386294
10.451320,1.386294
10.451609,1.386294
10.451898,1.386294
10.452187,1.386294
10.452476,1.386294
10.452764,1.386294
10.453053,1.386294
10.453342,1.386294
10.453630,1.386294
10.453918,1.386294
10.454207,1.386294
10.454495,1.386294
10.454783,1.386294
10.455071,1.386294
10.455359,1.386294
10.455647,1.386294
10.455935,1.386294
10.456223,1.386294
10.456510,1.386294
10.456798,1.386294
10.457085,1.386294
10.457373,1.386294
10.457660,1.386294
10.457947,1.386294
10.458234,1.386294
10.458521,1.386294
10.458808,1.386294
10.459095,1.386294
10.459382,1.386294
10.459669,1.386294
10.459956,1.386294
10.460242,1.386294
10.460529,1.386294
10.460815,1.386294
10.461101,1.386294
10.461388,1.386294
10.461674,1.386294
10.461960,1.386294
10.462246,1.386294
10.462532,1.386294
10.462818,1.386294
10.463103,1.386294
10.463389,1.386294
10.463675,1.386294
10.463960,1.386294
10.464246,1.386294
10.464531,1.386294
10.464816,1.386294
10.465101,1.386294
10.465386,1.386294
10.465671,1.386294
10.465956,1.386294
10.466241,1.386294
10.466526,1.386294
10.466811,1.386294
10.467095,1.386294
10.467380,1.386294
10.467664,1.386294
10.467949,1.386294
10.468233,1.386294
10.468517,1.386294
10.468801,1.386294
10.469085,1.386294
10.469369,1.386294
10.469653,1.386294
10.469937,1.386294
10.470221,1.386294
10.470504,1.386294
10.470788,1.386294
10.471072,1.386294
10.471355,1.386294
10.471638,1.386294
10.471921,1.386294
10.472205,1.386294
10.472488,1.386294
10.472771,1.386294
10.473054,1.386294
10.473337,1.386294
10.473619,1.386294
10.473902,1.386294
10.474185,1.386294
10.474467,1.386294
10.474750,1.386294
10.475032,1.386294
10.475314,1.386294
10.475596,1.386294
10.475879,1.386294
10.476161,1.386294
10.476443,1.386294
10.476724,1.386294
10.477006,1.386294
10.477288,1.386294
10.477570,1.386294
10.477851,1.386294
10.478133,1.386294
10.478414,1.386294
10.478695,1.386294
10.478977,1.386294
10.479258,1.386294
10.479539,1.386294
10.479820,1.386294
10.480101,1.386294
10.480382,1.386294
10.480663,1.386294
10.480943,1.386294
10.481224,1.386294
10.481504,1.386294
10.481785,1.386294
10.482065,1.386294
10.482346,1.386294
10.482626,1.386294
10.482906,1.386294
10.483186,1.386294
10.483466,1.386294
10.483746,1.386294
10.484026,1.386294
10.484306,1.386294
10.484585,1.386294
10.484865,1.386294
10.485144,1.386294
10.485424,1.386294
10.485703,1.386294
10.485982,1.386294
10.486262,1.386294
10.486541,1.386294
10.486820,1.386294
10.487099,1.386294
10.487378,1.386294
10.487657,1.386294
10.487935,1.386294
10.488214,1.386294
10.488493,1.386294
10.488771,1.386294
10.489050,1.386294
10.489328,1.386294
10.489606,1.386294
10.489884,1.386294
10.490162,1.386294
10.490441,1.386294
10.490719,1.386294
10.490996,1.386294
10.491274,1.386294
10.491552,1.386294
10.491830,1.386294
10.492107,1.386294
10.492385,1.386294
10.492662,1.386294
10.492939,1.386294
10.493217,1.386294
10.493494,1.386294
10.493771,1.386294
10.494048,1.386294
10.494325,1.386294
10.494602,1.386294
10.494879,1.386294
10.495156,1.386294
10.495432,1.386294
10.495709,1.386294
10.495985,1.386294
10.496262,1.386294
10.496538,1.386294
10.496814,1.386294
10.497091,1.386294
10.497367,1.386294
10.497643,1.386294
10.497919,1.386294
10.498195,1.386294
10.498470,1.386294
10.498746,1.386294
10.499022,1.386294
10.499298,1.386294
10.499573,1.386294
10.499848,1.386294
10.500124,1.386294
10.500399,1.386294
10.500674,1.386294
10.500949,1.386294
10.501225,1.386294
10.501500,1.386294
10.501774,1.386294
10.502049,1.386294
10.502324,1.386294
10.502599,1.386294
10.502873,1.386294
10.503148,1.386294
10.503422,1.386294
10.503697,1.386294
10.503971,1.386294
10.504245,1.386294
10.504519,1.386294
10.504794,1.386294
10.505068,1.386294
10.505341,1.386294
10.505615,1.386294
10.505889,1.386294
10.506163,1.386294
10.506436,1.386294
10.506710,1.386294
10.506984,1.386294
10.507257,1.386294
10.507530,1.386294
10.507804,1.386294
10.508077,1.386294
10.508350,1.386294
10.508623,1.386294
10.508896,1.386294
10.509169,1.386294
10.509442,1.386294
10.509714,1.386294
10.509987,1.386294
10.510260,1.386294
10.510532,1.386294
10.510804,1.386294
10.511077,1.386294
10.511349,1.386294
10.511621,1.386294
10.511894,1.386294
10.512166,1.386294
10.512438,1.386294
10.512709,1.386294
10.512981,1.386294
10.513253,1.386294
10.513525,1.386294
10.513796,1.386294
10.514068,1.386294
10.514339,1.386294
10.514611,1.386294
10.514882,1.386294
10.515153,1.386294
10.515425,1.386294
10.515696,1.386294
10.515967,1.386294
10.516238,1.386294
10.516509,1.386294
10.516780,1.386294
10.517050,1.386294
10.517321,1.386294
10.517592,1.386294
10.517862,1.386294
10.518133,1.386294
10.518403,1.386294
10.518673,1.386294
10.518943,1.386294
10.519214,1.386294
10.519484,1.386294
10.519754,1.386294
10.520024,1.386294
10.520293,1.386294
10.520563,1.386294
10.520833,1.386294
10.521103,1.386294
10.521372,1.386294
10.521642,1.386294
10.521911,1.386294
10.522181,1.386294
10.522450,1.386294
10.522719,1.386294
10.522988,1.386294
10.523257,1.386294
10.523526,1.386294
10.523795,1.386294
10.524064,1.386294
10.524333,1.386294
10.524602,1.386294
10.524870,1.386294
10.525139,1.386294
10.525407,1.386294
10.525676,1.386294
10.525944,1.386294
10.526212,1.386294
10.526480,1.386294
10.526749,1.386294
10.527017,1.386294
10.527285,1.386294
10.527553,1.386294
10.527820,1.386294
10.528088,1.386294
10.528356,1.386294
10.528624,1.386294
10.528891,1.386294
10.529159,1.386294
10.529426,1.386294
10.529693,1.386294
10.529961,1.386294
10.530228,1.386294
10.530495,1.386294
10.530762,1.386294
10.531029,1.386294
10.531296,1.386294
10.531563,1.386294
10.531830,1.386294
10.532096,1.386294
10.532363,1.386294
10.532629,1.386294
10.532896,1.386294
10.533162,1.386294
10.533429,1.386294
10.533695,1.386294
10.533961,1.386294
10.534227,1.386294
10.534493,1.386294
10.534759,1.386294
10.535025,1.386294
10.535291,1.386294
10.535557,1.386294
10.535823,1.386294
10.536088,1.386294
10.536354,1.386294
10.536619,1.386294
10.536885,1.386294
10.537150,1.386294
10.537415,1.386294
10.537681,1.386294
10.537946,1.386294
10.538211,1.386294
10.538476,1.386294
10.538741,1.386294
10.539006,1.386294
10.539270,1.386294
10.539535,1.386294
10.539800,1.386294
10.540064,1.386294
10.540329,1.386294
10.540593,1.386294
10.540858,1.386294
10.541122,1.386294
10.541386,1.386294
10.541650,1.386294
10.541915,1.386294
10.542179,1.386294
10.542443,1.386294
10.542706,1.386294
10.542970,1.386294
10.543234,1.386294
10.543498,1.386294
10.543761,1.386294
10.544025,1.386294
10.544288,1.386294
10.544552,1.098612
10.544815,1.098612
10.545078,1.098612
10.545341,1.098612
10.545605,1.098612
10.545868,1.098612
10.546131,1.098612
10.546394,1.098612
10.546656,1.098612
10.546919,1.098612
10.547182,1.098612
10.547444,1.098612
10.547707,1.098612
10.547970,1.098612
10.548232,1.098612
10.548494,1.098612
10.548757,1.098612
10.549019,1.098612
10.549281,1.098612
10.549543,1.098612
10.549805,1.098612
10.550067,1.098612
10.550329,1.098612
10.550591,1.098612
10.550853,1.098612
10.551114,1.098612
10.551376,1.098612
10.551637,1.098612
10.551899,1.098612
10.552160,1.098612
10.552422,1.098612
10.552683,1.098612
10.552944,1.098612
10.553205,1.098612
10.553466,1.098612
10.553727,1.098612
10.553988,1.098612
10.554249,1.098612
10.554510,1.098612
10.554771,1.098612
10.555031,1.098612
10.555292,1.098612
10.555552,1.098612
10.555813,1.098612
10.556073,1.098612
10.556333,1.098612
10.556594,1.098612
10.556854,1.098612
10.557114,1.098612
10.557374,1.098612
10.557634,1.098612
10.557894,1.098612
10.558154,1.098612
10.558414,1.098612
10.558673,1.098612
10.558933,1.098612
10.559192,1.098612
10.559452,1.098612
10.559711,1.098612
10.559971,1.098612
10.560230,1.098612
10.560489,1.098612
10.560748,1.098612
10.561008,1.098612
10.561267,1.098612
10.561526,1.098612
10.561784,1.098612
10.562043,1.098612
10.562302,1.098612
10.562561,1.098612
10.562819,1.098612
10.563078,1.098612
10.563336,1.098612
10.563595,1.098612
10.563853,1.098612
10.564112,1.098612
10.564370,1.098612
10.564628,1.098612
10.564886,1.098612
10.565144,1.098612
10.565402,1.098612
10.565660,1.098612
10.565918,1.098612
10.566176,1.098612
10.566433,1.098612
10.566691,1.098612
10.566948,1.098612
10.567206,1.098612
10.567463,1.098612
10.567721,1.098612
10.567978,1.098612
10.568235,1.098612
10.568492,1.098612
10.568750,1.098612
10.569007,1.098612
10.569264,1.098612
10.569520,1.098612
10.569777,1.098612
10.570034,1.098612
10.570291,1.098612
10.570547,1.098612
10.570804,1.098612
10.571060,1.098612
10.571317,1.098612
10.571573,1.098612
10.571830,1.098612
10.572086,1.098612
10.572342,1.098612
10.572598,1.098612
10.572854,1.098612
10.573110,1.098612
10.573366,1.098612
10.573622,1.098612
10.573878,1.098612
10.574133,1.098612
10.574389,1.098612
10.574645,1.098612
10.574900,1.098612
10.575156,1.098612
10.575411,1.098612
10.575666,1.098612
10.575922,1.098612
10.576177,1.098612
10.576432,1.098612
10.576687,1.098612
10.576942,1.098612
10.577197,1.098612
10.577452,1.098612
10.577707,1.098612
10.577961,1.098612
10.578216,1.098612
10.578471,1.098612
10.578725,1.098612
10.578980,1.098612
10.579234,1.098612
10.579489,1.098612
10.579743,1.098612
10.579997,1.098612
10.580251,1.098612
10.580505,1.098612
10.580759,1.098612
10.581013,1.098612
10.581267,1.098612
10.581521,1.098612
10.581775,1.098612
10.582029,1.098612
10.582282,1.098612
10.582536,1.098612
10.582789,1.098612
10.583043,1.098612
10.583296,1.098612
10.583549,1.098612
10.583803,1.098612
10.584056,1.098612
10.584309,1.098612
10.584562,1.098612
10.584815,1.098612
10.585068,1.098612
10.585321,1.098612
10.585574,1.098612
10.585827,1.098612
10.586079,1.098612
10.586332,1.098612
10.586584,1.098612
10.586837,1.098612
10.587089,1.098612
10.587342,1.098612
10.587594,1.098612
10.587846,1.098612
10.588098,1.098612
10.588351,1.098612
10.588603,1.098612
10.588855,1.098612
10.589106,1.098612
10.589358,1.098612
10.589610,1.098612
10.589862,1.098612
10.590114,1.098612
10.590365,1.098612
10.590617,1.098612
10.590868,1.098612
10.591120,1.098612
10.591371,1.098612
10.591622,1.098612
10.591873,1.098612
10.592125,1.098612
10.592376,1.098612
10.592627,1.098612
10.592878,1.098612
10.593129,1.098612
10.593379,1.098612
10.593630,1.098612
10.593881,1.098612
10.594132,1.098612
10.594382,1.098612
10.594633,1.098612
10.594883,1.098612
10.595134,1.098612
10.595384,1.098612
10.595634,1.098612
10.595884,1.098612
10.596135,1.098612
10.596385,1.098612
10.596635,1.098612
10.596885,1.098612
10.597135,1.098612
10.597384,1.098612
10.597634,1.098612
10.597884,1.098612
10.598134,1.098612
10.598383,1.098612
10.598633,1.098612
10.598882,1.098612
10.599132,1.098612
10.599381,1.098612
10.599630,1.098612
10.599879,1.098612
10.600129,1.098612
10.600378,1.098612
10.600627,1.098612
10.600876,1.098612
10.601125,1.098612
10.601373,1.098612
10.601622,1.098612
10.601871,1.098612
10.602120,1.098612
10.602368,1.098612
10.602617,1.098612
10.602865,1.098612
10.603114,1.098612
10.603362,1.098612
10.603610,1.098612
10.603859,1.098612
10.604107,1.098612
10.604355,1.098612
10.604603,1.098612
10.604851,1.098612
10.605099,1.098612
10.605347,1.098612
10.605594,1.098612
10.605842,1.098612
10.606090,1.098612
10.606338,1.098612
10.606585,1.098612
10.606833,1.098612
10.607080,1.098612
10.607327,1.098612
10.607575,1.098612
10.607822,1.098612
10.608069,1.098612
10.608316,1.098612
10.608563,1.098612
10.608810,1.098612
10.609057,1.098612
10.609304,1.098612
10.609551,1.098612
10.609798,1.098612
10.610044,1.098612
10.610291,1.098612
10.610538,1.098612
10.610784,1.098612
10.611031,1.098612
10.611277,1.098612
10.611523,1.098612
10.611770,1.098612
10.612016,1.098612
10.612262,1.098612
10.612508,1.098612
10.612754,1.098612
10.613000,1.098612
10.613246,1.098612
10.613492,1.098612
10.613738,1.098612
10.613983,1.098612
10.614229,1.098612
10.614475,1.098612
10.614720,1.098612
10.614966,1.098612
10.615211,1.098612
10.615456,1.098612
10.615702,1.098612
10.615947,1.098612
10.616192,1.098612
10.616437,1.098612
10.616682,1.098612
10.616927,1.098612
10.617172,1.098612
10.617417,1.098612
10.617662,1.098612
10.617907,1.098612
10.618152,1.098612
10.618396,1.098612
10.618641,1.098612
10.618885,1.098612
10.619130,1.098612
10.619374,1.098612
10.619619,1.098612
10.619863,1.098612
10.620107,1.098612
10.620351,1.098612
10.620595,1.098612
10.620839,1.098612
10.621083,1.098612
10.621327,1.098612
10.621571,1.098612
10.621815,1.098612
10.622059,1.098612
10.622302,1.098612
10.622546,1.098612
10.622790,1.098612
10.623033,1.098612
10.623277,1.098612
10.623520,1.098612
10.623763,1.098612
10.624007,1.098612
10.624250,1.098612
10.624493,1.098612
10.624736,1.098612
10.624979,1.098612
10.625222,1.098612
10.625465,1.098612
10.625708,1.098612
10.625951,1.098612
10.626194,1.098612
10.626436,1.098612
10.626679,1.098612
10.626921,1.098612
10.627164,1.098612
10.627406,1.098612
10.627649,1.098612
10.627891,1.098612
10.628133,1.098612
10.628376,1.098612
10.628618,1.098612
10.628860,1.098612
10.629102,1.098612
10.629344,1.098612
10.629586,1.098612
10.629828,1.098612
10.630070,1.098612
10.630311,1.098612
10.630553,1.098612
10.630795,1.098612
10.631036,1.098612
10.631278,1.098612
10.631519,1.098612
10.631761,1.098612
10.632002,1.098612
10.632243,1.098612
10.632484,1.098612
10.632726,1.098612
10.632967,1.098612
10.633208,1.098612
10.633449,1.098612
10.633690,1.098612
10.633931,1.098612
10.634171,1.098612
10.634412,1.098612
10.634653,1.098612
10.634893,1.098612
10.635134,1.098612
10.635375,1.098612
10.635615,1.098612
10.635855,1.098612
10.636096,1.098612
10.636336,1.098612
10.636576,1.098612
10.636817,1.098612
10.637057,1.098612
10.637297,1.098612
10.637537,1.098612
10.637777,1.098612
10.638017,1.098612
10.638256,1.098612
10.638496,1.098612
10.638736,1.098612
10.638976,1.098612
10.639215,1.098612
10.639455,1.098612
10.639694,1.098612
10.639934,1.098612
10.640173,1.098612
10.640412,1.098612
10.640652,1.098612
10.640891,1.098612
10.641130,1.098612
10.641369,1.098612
10.641608,1.098612
10.641847,1.098612
10.642086,1.098612
10.642325,1.098612
10.642564,1.098612
10.642802,1.098612
10.643041,1.098612
10.643280,1.098612
10.643518,1.098612
10.643757,1.098612
10.643995,1.098612
10.644234,1.098612
10.644472,1.098612
10.644710,1.098612
10.644949,1.098612
10.645187,1.098612
10.645425,1.098612
10.645663,1.098612
10.645901,1.098612
10.646139,1.098612
10.646377,1.098612
10.646615,1.098612
10.646852,1.098612
10.647090,1.098612
10.647328,1.098612
10.647565,1.098612
10.647803,1.098612
10.648041,1.098612
10.648278,1.098612
10.648515,1.098612
10.648753,1.098612
10.648990,1.098612
10.649227,1.098612
10.649464,1.098612
10.649701,1.098612
10.649939,1.098612
10.650176,1.098612
10.650412,1.098612
10.650649,1.098612
10.650886,1.098612
10.651123,1.098612
10.651360,1.098612
10.651596,1.098612
10.651833,1.098612
10.652069,1.098612
10.652306,1.098612
10.652542,1.098612
10.652779,1.098612
10.653015,1.098612
10.653251,1.098612
10.653488,1.098612
10.653724,1.098612
10.653960,1.098612
10.654196,1.098612
10.654432,1.098612
10.654668,1.098612
10.654904,1.098612
10.655139,1.098612
10.655375,1.098612
10.655611,1.098612
10.655847,1.098612
10.656082,1.098612
10.656318,1.098612
10.656553,1.098612
10.656789,1.098612
10.657024,1.098612
10.657259,1.098612
10.657495,1.098612
10.657730,1.098612
10.657965,1.098612
10.658200,1.098612
10.658435,1.098612
10.658670,1.098612
10.658905,1.098612
10.659140,1.098612
10.659375,1.098612
10.659610,1.098612
10.659844,1.098612
10.660079,1.098612
10.660314,1.098612
10.660548,1.098612
10.660783,1.098612
10.661017,1.098612
10.661251,1.098612
10.661486,1.098612
10.661720,1.098612
10.661954,1.098612
10.662188,1.098612
10.662422,1.098612
10.662657,1.098612
10.662891,1.098612
10.663124,1.098612
10.663358,1.098612
10.663592,1.098612
10.663826,1.098612
10.664060,1.098612
10.664293,1.098612
10.664527,1.098612
10.664761,1.098612
10.664994,1.098612
10.665228,1.098612
10.665461,1.098612
10.665694,1.098612
10.665928,1.098612
10.666161,1.098612
10.666394,1.098612
10.666627,1.098612
10.666860,1.098612
10.667093,1.098612
10.667326,1.098612
10.667559,1.098612
10.667792,1.098612
10.668025,1.098612
10.668257,1.098612
10.668490,1.098612
10.668723,1.098612
10.668955,1.098612
10.669188,1.098612
10.669420,1.098612
10.669653,1.098612
10.669885,1.098612
10.670118,1.098612
10.670350,1.098612
10.670582,1.098612
10.670814,1.098612
10.671046,1.098612
10.671278,1.098612
10.671510,1.098612
10.671742,1.098612
10.671974,1.098612
10.672206,1.098612
10.672438,1.098612
10.672669,1.098612
10.672901,1.098612
10.673133,1.098612
10.673364,1.098612
10.673596,1.098612
10.673827,1.098612
10.674059,1.098612
10.674290,1.098612
10.674521,1.098612
10.674753,1.098612
10.674984,1.098612
10.675215,1.098612
10.675446,1.098612
10.675677,1.098612
10.675908,1.098612
10.676139,1.098612
10.676370,1.098612
10.676601,1.098612
10.676831,1.098612
10.677062,1.098612
10.677293,1.098612
10.677523,1.098612
10.677754,1.098612
10.677984,1.098612
10.678215,1.098612
10.678445,1.098612
10.678675,1.098612
10.678906,1.098612
10.679136,1.098612
10.679366,1.098612
10.679596,1.098612
10.679826,1.098612
10.680056,1.098612
10.680286,1.098612
10.680516,1.098612
10.680746,1.098612
10.680976,1.098612
10.681206,1.098612
10.681435,1.098612
10.681665,1.098612
10.681895,1.098612
10.682124,1.098612
10.682354,1.098612
10.682583,1.098612
10.682812,1.098612
10.683042,1.098612
10.683271,1.098612
10.683500,1.098612
10.683729,1.098612
10.683959,1.098612
10.684188,1.098612
10.684417,1.098612
10.684646,1.098612
10.684875,1.098612
10.685103,1.098612
10.685332,1.098612
10.685561,1.098612
10.685790,1.098612
10.686018,1.098612
10.686247,1.098612
10.686475,1.098612
10.686704,1.098612
10.686932,1.098612
10.687161,1.098612
10.687389,1.098612
10.687617,1.098612
10.687846,1.098612
10.688074,1.098612
10.688302,1.098612
10.688530,1.098612
10.688758,1.098612
10.688986,1.098612
10.689214,1.098612
10.689442,1.098612
10.689670,1.098612
10.689897,1.098612
10.690125,1.098612
10.690353,1.098612
10.690580,1.098612
10.690808,1.098612
10.691035,1.098612
10.691263,1.098612
10.691490,1.098612
10.691718,1.098612
10.691945,1.098612
10.692172,1.098612
10.692399,1.098612
10.692626,1.098612
10.692854,1.098612
10.693081,1.098612
10.693308,1.098612
10.693535,1.098612
10.693761,1.098612
10.693988,1.098612
10.694215,1.098612
10.694442,1.098612
10.694668,1.098612
10.694895,1.098612
10.695122,1.098612
10.695348,1.098612
10.695575,1.098612
10.695801,1.098612
10.696027,1.098612
10.696254,1.098612
10.696480,1.098612
10.696706,1.098612
10.696932,1.098612
10.697159,1.098612
10.697385,1.098612
10.697611,1.098612
10.697837,1.098612
10.698063,1.098612
10.698288,1.098612
10.698514,1.098612
10.698740,1.098612
10.698966,1.098612
10.699191,1.098612
10.699417,1.098612
10.699642,1.098612
10.699868,1.098612
10.700093,1.098612
10.700319,1.098612
10.700544,1.098612
10.700769,1.098612
10.700995,1.098612
10.701220,1.098612
10.701445,1.098612
10.701670,1.098612
10.701895,1.098612
10.702120,1.098612
10.702345,1.098612
10.702570,1.098612
10.702795,1.098612
10.703020,1.098612
10.703244,1.098612
10.703469,1.098612
10.703694,1.098612
10.703918,1.098612
10.704143,1.098612
10.704367,1.098612
10.704592,1.098612
10.704816,1.098612
10.705041,1.098612
10.705265,1.098612
10.705489,1.098612
10.705713,1.098612
10.705937,1.098612
10.706162,1.098612
10.706386,1.098612
10.706610,1.098612
10.706834,1.098612
10.707057,1.098612
10.707281,1.098612
10.707505,1.098612
10.707729,1.098612
10.707952,1.098612
10.708176,1.098612
10.708400,1.098612
10.708623,1.098612
10.708847,1.098612
10.709070,1.098612
10.709294,1.098612
10.709517,1.098612
10.709740,1.098612
10.709963,1.098612
10.710187,1.098612
10.710410,1.098612
10.710633,1.098612
10.710856,1.098612
10.711079,1.098612
10.711302,1.098612
10.711525,1.098612
10.711748,1.098612
10.711970,1.098612
10.712193,1.098612
10.712416,1.098612
10.712638,1.098612
10.712861,1.098612
10.713084,1.098612
10.713306,1.098612
10.713528,1.098612
10.713751,1.098612
10.713973,1.098612
10.714196,1.098612
10.714418,1.098612
10.714640,1.098612
10.714862,1.098612
10.715084,1.098612
10.715306,1.098612
10.715528,1.098612
10.715750,1.098612
10.715972,1.098612
10.716194,1.098612
10.716416,1.098612
10.716638,1.098612
10.716859,1.098612
10.717081,1.098612
10.717302,1.098612
10.717524,1.098612
10.717746,1.098612
10.717967,1.098612
10.718188,1.098612
10.718410,1.098612
10.718631,1.098612
10.718852,1.098612
10.719074,1.098612
10.719295,1.098612
10.719516,1.098612
10.719737,1.098612
10.719958,1.098612
10.720179,1.098612
10.720400,1.098612
10.720621,1.098612
10.720842,1.098612
10.721062,1.098612
10.721283,1.098612
10.721504,1.098612
10.721724,1.098612
10.721945,1.098612
10.722165,1.098612
10.722386,1.098612
10.722606,1.098612
10.722827,1.098612
10.723047,1.098612
10.723267,1.098612
10.723488,1.098612
10.723708,1.098612
10.723928,1.098612
10.724148,1.098612
10.724368,1.098612
10.724588,1.098612
10.724808,1.098612
10.725028,1.098612
10.725248,1.098612
10.725468,1.098612
10.725687,1.098612
10.725907,1.098612
10.726127,1.098612
10.726346,1.098612
10.726566,1.098612
10.726785,1.098612
10.727005,1.098612
10.727224,1.098612
10.727444,1.098612
10.727663,1.098612
10.727882,1.098612
10.728101,1.098612
10.728321,1.098612
10.728540,1.098612
10.728759,1.098612
10.728978,1.098612
10.729197,1.098612
10.729416,1.098612
10.729635,1.098612
10.729854,1.098612
10.730072,1.098612
10.730291,1.098612
10.730510,1.098612
10.730728,1.098612
10.730947,1.098612
10.731166,1.098612
10.731384,1.098612
10.731603,1.098612
10.731821,1.098612
10.732039,1.098612
10.732258,1.098612
10.732476,1.098612
10.732694,1.098612
10.732912,1.098612
10.733130,1.098612
10.733349,1.098612
10.733567,1.098612
10.733785,1.098612
10.734003,1.098612
10.734220,1.098612
10.734438,1.098612
10.734656,1.098612
10.734874,1.098612
10.735091,1.098612
10.735309,1.098612
10.735527,1.098612
10.735744,1.098612
10.735962,1.098612
10.736179,1.098612
10.736397,1.098612
10.736614,1.098612
10.736831,1.098612
10.737049,1.098612
10.737266,1.098612
10.737483,1.098612
10.737700,1.098612
10.737917,1.098612
10.738134,1.098612
10.738351,1.098612
10.738568,1.098612
10.738785,1.098612
10.739002,1.098612
10.739219,1.098612
10.739436,1.098612
10.739652,1.098612
10.739869,1.098612
10.740086,1.098612
10.740302,1.098612
10.740519,1.098612
10.740735,1.098612
10.740952,1.098612
10.741168,1.098612
10.741384,1.098612
10.741601,1.098612
10.741817,1.098612
10.742033,1.098612
10.742249,1.098612
10.742465,1.098612
10.742681,1.098612
10.742897,1.098612
10.743113,1.098612
10.743329,1.098612
10.743545,1.098612
10.743761,1.098612
10.743977,1.098612
10.744192,1.098612
10.744408,1.098612
10.744624,1.098612
10.744839,1.098612
10.745055,1.098612
10.745270,1.098612
10.745486,1.098612
10.745701,1.098612
10.745916,1.098612
10.746132,1.098612
10.746347,1.098612
10.746562,1.098612
10.746777,1.098612
10.746993,1.098612
10.747208,1.098612
10.747423,1.098612
10.747638,1.098612
10.747853,1.098612
10.748067,1.098612
10.748282,1.098612
10.748497,1.098612
10.748712,1.098612
10.748927,1.098612
10.749141,1.098612
10.749356,1.098612
10.749570,1.098612
10.749785,1.098612
10.749999,1.098612
10.750214,1.098612
10.750428,1.098612
10.750643,1.098612
10.750857,1.098612
10.751071,1.098612
10.751285,1.098612
10.751499,1.098612
10.751714,1.098612
10.751928,1.098612
10.752142,1.098612
10.752356,1.098612
10.752570,1.098612
10.752783,1.098612
10.752997,1.098612
10.753211,1.098612
10.753425,1.098612
10.753638,1.098612
10.753852,1.098612
10.754066,1.098612
10.754279,1.098612
10.754493,1.098612
10.754706,1.098612
10.754920,1.098612
10.755133,1.098612
10.755346,1.098612
10.755560,1.098612
10.755773,1.098612
10.755986,1.098612
10.756199,1.098612
10.756412,1.098612
10.756625,1.098612
10.756838,1.098612
10.757051,1.098612
10.757264,1.098612
10.757477,1.098612
10.757690,1.098612
10.757903,1.098612
10.758116,1.098612
10.758328,1.098612
10.758541,1.098612
10.758754,1.098612
10.758966,1.098612
10.759179,1.098612
10.759391,1.098612
10.759604,1.098612
10.759816,1.098612
10.760028,1.098612
10.760241,1.098612
10.760453,1.098612
10.760665,1.098612
10.760877,1.098612
10.761089,1.098612
10.761301,1.098612
10.761513,1.098612
10.761725,1.098612
10.761937,1.098612
10.762149,1.098612
10.762361,1.098612
10.762573,1.098612
10.762785,1.098612
10.762996,1.098612
10.763208,1.098612
10.763420,1.098612
10.763631,1.098612
10.763843,1.098612
10.764054,1.098612
10.764266,1.098612
10.764477,1.098612
10.764688,1.098612
10.764900,1.098612
10.765111,1.098612
10.765322,1.098612
10.765533,1.098612
10.765744,1.098612
10.765955,1.098612
10.766167,1.098612
10.766378,1.098612
10.766588,1.098612
10.766799,1.098612
10.767010,1.098612
10.767221,1.098612
10.767432,1.098612
10.767643,1.098612
10.767853,1.098612
10.768064,1.098612
10.768274,1.098612
10.768485,1.098612
10.768695,1.098612
10.768906,1.098612
10.769116,1.098612
10.769327,1.098612
10.769537,1.098612
10.769747,1.098612
10.769958,1.098612
10.770168,1.098612
10.770378,1.098612
10.770588,1.098612
10.770798,1.098612
10.771008,1.098612
10.771218,1.098612
10.771428,1.098612
10.771638,1.098612
10.771848,1.098612
10.772058,1.098612
10.772267,1.098612
10.772477,1.098612
10.772687,1.098612
10.772896,1.098612
10.773106,1.098612
10.773315,1.098612
10.773525,1.098612
10.773734,1.098612
10.773944,1.098612
10.774153,1.098612
10.774362,1.098612
10.774572,1.098612
10.774781,1.098612
10.774990,1.098612
10.775199,1.098612
10.775408,1.098612
10.775617,1.098612
10.775826,1.098612
10.776035,1.098612
10.776244,1.098612
10.776453,1.098612
10.776662,1.098612
10.776871,1.098612
10.777080,1.098612
10.777288,1.098612
10.777497,1.098612
10.777706,1.098612
10.777914,1.098612
10.778123,1.098612
10.778331,1.098612
10.778540,1.098612
10.778748,1.098612
10.778956,1.098612
10.779165,1.098612
10.779373,1.098612
10.779581,1.098612
10.779789,1.098612
10.779997,1.098612
10.780206,1.098612
10.780414,1.098612
10.780622,1.098612
10.780830,1.098612
10.781037,1.098612
10.781245,1.098612
10.781453,1.098612
10.781661,1.098612
10.781869,1.098612
10.782076,1.098612
10.782284,1.098612
10.782492,1.098612
10.782699,1.098612
10.782907,1.098612
10.783114,1.098612
10.783322,1.098612
10.783529,1.098612
10.783737,1.098612
10.783944,1.098612
10.784151,1.098612
10.784358,1.098612
10.784566,1.098612
10.784773,1.098612
10.784980,1.098612
10.785187,1.098612
10.785394,1.098612
10.785601,1.098612
10.785808,1.098612
10.786015,1.098612
10.786222,1.098612
10.786428,1.098612
10.786635,1.098612
10.786842,1.098612
10.787048,1.098612
10.787255,1.098612
10.787462,1.098612
10.787668,1.098612
10.787875,1.098612
10.788081,1.098612
10.788288,1.098612
10.788494,1.098612
10.788700,1.098612
10.788907,1.098612
10.789113,1.098612
10.789319,1.098612
10.789525,1.098612
10.789731,1.098612
10.789937,1.098612
10.790143,1.098612
10.790349,1.098612
10.790555,1.098612
10.790761,1.098612
10.790967,1.098612
10.791173,1.098612
10.791379,1.098612
10.791585,1.098612
10.791790,1.098612
10.791996,1.098612
10.792202,1.098612
10.792407,1.098612
10.792613,1.098612
10.792818,1.098612
10.793024,1.098612
10.793229,1.098612
10.793434,1.098612
10.793640,1.098612
10.793845,1.098612
10.794050,1.098612
10.794255,1.098612
10.794460,1.098612
10.794666,1.098612
10.794871,1.098612
10.795076,1.098612
10.795281,1.098612
10.795486,1.098612
10.795690,1.098612
10.795895,1.098612
10.796100,1.098612
10.796305,1.098612
10.796510,1.098612
10.796714,1.098612
10.796919,1.098612
10.797124,1.098612
10.797328,1.098612
10.797533,1.098612
10.797737,1.098612
10.797942,1.098612
10.798146,1.098612
10.798350,1.098612
10.798555,1.098612
10.798759,1.098612
10.798963,1.098612
10.799167,1.098612
10.799371,1.098612
10.799576,1.098612
10.799780,1.098612
10.799984,1.098612
10.800188,1.098612
10.800392,1.098612
10.800595,1.098612
10.800799,1.098612
10.801003,1.098612
10.801207,1.098612
10.801411,1.098612
10.801614,1.098612
10.801818,1.098612
10.802022,1.098612
10.802225,1.098612
10.802429,1.098612
10.802632,1.098612
10.802836,1.098612
10.803039,1.098612
10.803242,1.098612
10.803446,1.098612
10.803649,1.098612
10.803852,1.098612
10.804055,1.098612
10.804258,1.098612
10.804462,1.098612
10.804665,1.098612
10.804868,1.098612
10.805071,1.098612
10.805274,1.098612
10.805476,1.098612
10.805679,1.098612
10.805882,1.098612
10.806085,1.098612
10.806288,1.098612
10.806490,1.098612
10.806693,1.098612
10.806896,1.098612
10.807098,1.098612
10.807301,1.098612
10.807503,1.098612
10.807706,1.098612
10.807908,1.098612
10.808110,1.098612
10.808313,1.098612
10.808515,1.098612
10.808717,1.098612
10.808920,1.098612
10.809122,1.098612
10.809324,1.098612
10.809526,1.098612
10.809728,1.098612
10.809930,1.098612
10.810132,1.098612
10.810334,1.098612
10.810536,1.098612
10.810738,1.098612
10.810939,1.098612
10.811141,1.098612
10.811343,1.098612
10.811544,1.098612
10.811746,1.098612
10.811948,1.098612
10.812149,1.098612
10.812351,1.098612
10.812552,1.098612
10.812754,1.098612
10.812955,1.098612
10.813156,1.098612
10.813358,1.098612
10.813559,1.098612
10.813760,1.098612
10.813961,1.098612
10.814163,1.098612
10.814364,1.098612
10.814565,1.098612
10.814766,1.098612
10.814967,1.098612
10.815168,1.098612
10.815369,1.098612
10.815569,1.098612
10.815770,1.098612
10.815971,1.098612
10.816172,1.098612
10.816372,1.098612
10.816573,1.098612
10.816774,1.098612
10.816974,1.098612
10.817175,1.098612
10.817375,1.098612
10.817576,1.098612
10.817776,1.098612
10.817977,1.098612
10.818177,1.098612
10.818377,1.098612
10.818578,1.098612
10.818778,1.098612
10.818978,1.098612
10.819178,1.098612
10.819378,1.098612
10.819578,1.098612
10.819778,1.098612
10.819978,1.098612
10.820178,1.098612
10.820378,1.098612
10.820578,1.098612
10.820778,1.098612
10.820978,1.098612
10.821177,1.098612
10.821377,1.098612
10.821577,1.098612
10.821776,1.098612
10.821976,1.098612
10.822175,1.098612
10.822375,1.098612
10.822574,1.098612
10.822774,1.098612
10.822973,1.098612
10.823173,1.098612
10.823372,1.098612
10.823571,1.098612
10.823770,1.098612
10.823969,1.098612
10.824169,1.098612
10.824368,1.098612
10.824567,1.098612
10.824766,1.098612
10.824965,1.098612
10.825164,1.098612
10.825363,1.098612
10.825562,1.098612
10.825760,1.098612
10.825959,1.098612
10.826158,1.098612
10.826357,1.098612
10.826555,1.098612
10.826754,1.098612
10.826952,1.098612
10.827151,1.098612
10.827350,1.098612
10.827548,1.098612
10.827746,1.098612
10.827945,1.098612
10.828143,1.098612
10.828342,1.098612
10.828540,1.098612
10.828738,1.098612
10.828936,1.098612
10.829134,1.098612
10.829332,1.098612
10.829531,1.098612
10.829729,1.098612
10.829927,1.098612
10.830125,1.098612
10.830322,1.098612
10.830520,1.098612
10.830718,1.098612
10.830916,1.098612
10.831114,1.098612
10.831312,1.098612
10.831509,1.098612
10.831707,1.098612
10.831904,1.098612
10.832102,1.098612
10.832300,1.098612
10.832497,1.098612
10.832695,1.098612
10.832892,1.098612
10.833089,1.098612
10.833287,1.098612
10.833484,1.098612
10.833681,1.098612
10.833878,1.098612
10.834076,1.098612
10.834273,1.098612
10.834470,1.098612
10.834667,1.098612
10.834864,1.098612
10.835061,1.098612
10.835258,1.098612
10.835455,1.098612
10.835652,1.098612
10.835848,1.098612
10.836045,1.098612
10.836242,1.098612
10.836439,1.098612
10.836635,1.098612
10.836832,1.098612
10.837029,1.098612
10.837225,1.098612
10.837422,1.098612
10.837618,1.098612
10.837815,1.098612
10.838011,1.098612
10.838207,1.098612
10.838404,1.098612
10.838600,1.098612
10.838796,1.098612
10.838993,1.098612
10.839189,1.098612
10.839385,1.098612
10.839581,1.098612
10.839777,1.098612
10.839973,1.098612
10.840169,1.098612
10.840365,1.098612
10.840561,1.098612
10.840757,1.098612
10.840953,1.098612
10.841148,1.098612
10.841344,1.098612
10.841540,1.098612
10.841735,1.098612
10.841931,1.098612
10.842127,1.098612
10.842322,1.098612
10.842518,1.098612
10.842713,1.098612
10.842909,1.098612
10.843104,1.098612
10.843299,1.098612
10.843495,1.098612
10.843690,1.098612
10.843885,1.098612
10.844081,1.098612
10.844276,1.098612
10.844471,1.098612
10.844666,1.098612
10.844861,1.098612
10.845056,1.098612
10.845251,1.098612
10.845446,1.098612
10.845641,1.098612
10.845836,1.098612
10.846031,1.098612
10.846225,1.098612
10.846420,1.098612
10.846615,1.098612
10.846810,1.098612
10.847004,1.098612
10.847199,1.098612
10.847393,1.098612
10.847588,1.098612
10.847782,1.098612
10.847977,1.098612
10.848171,1.098612
10.848366,1.098612
10.848560,1.098612
10.848754,1.098612
10.848949,1.098612
10.849143,1.098612
10.849337,1.098612
10.849531,1.098612
10.849725,1.098612
10.849919,1.098612
10.850113,1.098612
10.850307,1.098612
10.850501,1.098612
10.850695,1.098612
10.850889,1.098612
10.851083,1.098612
10.851277,1.098612
10.851471,1.098612
10.851664,1.098612
10.851858,1.098612
10.852052,1.098612
10.852245,1.098612
10.852439,1.098612
10.852633,1.098612
10.852826,1.098612
10.853020,1.098612
10.853213,1.098612
10.853406,1.098612
10.853600,1.098612
10.853793,1.098612
10.853986,1.098612
10.854180,1.098612
10.854373,1.098612
10.854566,1.098612
10.854759,1.098612
10.854952,1.098612
10.855145,1.098612
10.855338,1.098612
10.855531,1.098612
10.855724,1.098612
10.855917,1.098612
10.856110,1.098612
10.856303,1.098612
10.856496,1.098612
10.856689,1.098612
10.856881,1.098612
10.857074,1.098612
10.857267,1.098612
10.857459,1.098612
10.857652,1.098612
10.857844,1.098612
10.858037,1.098612
10.858229,1.098612
10.858422,1.098612
10.858614,1.098612
10.858807,1.098612
10.858999,1.098612
10.859191,1.098612
10.859384,1.098612
10.859576,1.098612
10.859768,1.098612
10.859960,1.098612
10.860152,1.098612
10.860344,1.098612
10.860536,1.098612
10.860728,1.098612
10.860920,1.098612
10.861112,1.098612
10.861304,1.098612
10.861496,1.098612
10.861688,1.098612
10.861879,1.098612
10.862071,1.098612
10.862263,1.098612
10.862455,1.098612
10.862646,1.098612
10.862838,1.098612
10.863029,1.098612
10.863221,1.098612
10.863412,1.098612
10.863604,1.098612
10.863795,1.098612
10.863987,1.098612
10.864178,1.098612
10.864369,1.098612
10.864560,1.098612
10.864752,1.098612
10.864943,1.098612
10.865134,1.098612
10.865325,1.098612
10.865516,1.098612
10.865707,1.098612
10.865898,1.098612
10.866089,1.098612
10.866280,1.098612
10.866471,1.098612
10.866662,1.098612
10.866853,1.098612
10.867043,1.098612
10.867234,0.693147
10.867425,0.693147
10.867616,0.693147
10.867806,0.693147
10.867997,0.693147
10.868187,0.693147
10.868378,0.693147
10.868568,0.693147
10.868759,0.693147
10.868949,0.693147
10.869140,0.693147
10.869330,0.693147
10.869520,0.693147
10.869711,0.693147
10.869901,0.693147
10.870091,0.693147
10.870281,0.693147
10.870471,0.693147
10.870661,0.693147
10.870852,0.693147
10.871042,0.693147
10.871232,0.693147
10.871422,0.693147
10.871611,0.693147
10.871801,0.693147
10.871991,0.693147
10.872181,0.693147
10.872371,0.693147
10.872560,0.693147
10.872750,0.693147
10.872940,0.693147
10.873129,0.693147
10.873319,0.693147
10.873509,0.693147
10.873698,0.693147
10.873888,0.693147
10.874077,0.693147
10.874266,0.693147
10.874456,0.693147
10.874645,0.693147
10.874834,0.693147
10.875024,0.693147
10.875213,0.693147
10.875402,0.693147
10.875591,0.693147
10.875780,0.693147
10.875970,0.693147
10.876159,0.693147
10.876348,0.693147
10.876537,0.693147
10.876726,0.693147
10.876914,0.693147
10.877103,0.693147
10.877292,0.693147
10.877481,0.693147
10.877670,0.693147
10.877858,0.693147
10.878047,0.693147
10.878236,0.693147
10.878424,0.693147
10.878613,0.693147
10.878802,0.693147
10.878990,0.693147
10.879179,0.693147
10.879367,0.693147
10.879555,0.693147
10.879744,0.693147
10.879932,0.693147
10.880121,0.693147
10.880309,0.693147
10.880497,0.693147
10.880685,0.693147
10.880873,0.693147
10.881062,0.693147
10.881250,0.693147
10.881438,0.693147
10.881626,0.693147
10.881814,0.693147
10.882002,0.693147
10.882190,0.693147
10.882377,0.693147
10.882565,0.693147
10.882753,0.693147
10.882941,0.693147
10.883129,0.693147
10.883316,0.693147
10.883504,0.693147
10.883692,0.693147
10.883879,0.693147
10.884067,0.693147
10.884254,0.693147
10.884442,0.693147
10.884629,0.693147
10.884817,0.693147
10.885004,0.693147
10.885191,0.693147
10.885379,0.693147
10.885566,0.693147
10.885753,0.693147
10.885940,0.693147
10.886128,0.693147
10.886315,0.693147
10.886502,0.693147
10.886689,0.693147
10.886876,0.693147
10.887063,0.693147
10.887250,0.693147
10.887437,0.693147
10.887624,0.693147
10.887811,0.693147
10.887998,0.693147
10.888184,0.693147
10.888371,0.693147
10.888558,0.693147
10.888744,0.693147
10.888931,0.693147
10.889118,0.693147
10.889304,0.693147
10.889491,0.693147
10.889677,0.693147
10.889864,0.693147
10.890050,0.693147
10.890237,0.693147
10.890423,0.693147
10.890609,0.693147
10.890796,0.693147
10.890982,0.693147
10.891168,0.693147
10.891354,0.693147
10.891541,0.693147
10.891727,0.693147
10.891913,0.693147
10.892099,0.693147
10.892285,0.693147
10.892471,0.693147
10.892657,0.693147
10.892843,0.693147
10.893029,0.693147
10.893215,0.693147
10.893400,0.693147
10.893586,0.693147
10.893772,0.693147
10.893958,0.693147
10.894143,0.693147
10.894329,0.693147
10.894515,0.693147
10.894700,0.693147
10.894886,0.693147
10.895071,0.693147
10.895257,0.693147
10.895442,0.693147
10.895628,0.693147
10.895813,0.693147
10.895998,0.693147
10.896184,0.693147
10.896369,0.693147
10.896554,0.693147
10.896739,0.693147
10.896924,0.693147
10.897110,0.693147
10.897295,0.693147
10.897480,0.693147
10.897665,0.693147
10.897850,0.693147
10.898035,0.693147
10.898220,0.693147
10.898405,0.693147
10.898589,0.693147
10.898774,0.693147
10.898959,0.693147
10.899144,0.693147
10.899329,0.693147
10.899513,0.693147
10.899698,0.693147
10.899883,0.693147
10.900067,0.693147
10.900252,0.693147
10.900436,0.693147
10.900621,0.693147
10.900805,0.693147
10.900990,0.693147
10.901174,0.693147
10.901358,0.693147
10.901543,0.693147
10.901727,0.693147
10.901911,0.693147
10.902095,0.693147
10.902280,0.693147
10.902464,0.693147
10.902648,0.693147
10.902832,0.693147
10.903016,0.693147
10.903200,0.693147
10.903384,0.693147
10.903568,0.693147
10.903752,0.693147
10.903936,0.693147
10.904119,0.693147
10.904303,0.693147
10.904487,0.693147
10.904671,0.693147
10.904854,0.693147
10.905038,0.693147
10.905222,0.693147
10.905405,0.693147
10.905589,0.693147
10.905772,0.693147
10.905956,0.693147
10.906139,0.693147
10.906323,0.693147
10.906506,0.693147
10.906690,0.693147
10.906873,0.693147
10.907056,0.693147
10.907240,0.693147
10.907423,0.693147
10.907606,0.693147
10.907789,0.693147
10.907972,0.693147
10.908155,0.693147
10.908338,0.693147
10.908521,0.693147
10.908704,0.693147
10.908887,0.693147
10.909070,0.693147
10.909253,0.693147
10.909436,0.693147
10.909619,0.693147
10.909802,0.693147
10.909985,0.693147
10.910167,0.693147
10.910350,0.693147
10.910533,0.693147
10.910715,0.693147
10.910898,0.693147
10.911080,0.693147
10.911263,0.693147
10.911445,0.693147
10.911628,0.693147
10.911810,0.693147
10.911993,0.693147
10.912175,0.693147
10.912357,0.693147
10.912540,0.693147
10.912722,0.693147
10.912904,0.693147
10.913086,0.693147
10.913269,0.693147
10.913451,0.693147
10.913633,0.693147
10.913815,0.693147
10.913997,0.693147
10.914179,0.693147
10.914361,0.693147
10.914543,0.693147
10.914725,0.693147
10.914907,0.693147
10.915088,0.693147
10.915270,0.693147
10.915452,0.693147
10.915634,0.693147
10.915815,0.693147
10.915997,0.693147
10.916179,0.693147
10.916360,0.693147
10.916542,0.693147
10.916723,0.693147
10.916905,0.693147
10.917086,0.693147
10.917268,0.693147
10.917449,0.693147
10.917631,0.693147
10.917812,0.693147
10.917993,0.693147
10.918175,0.693147
10.918356,0.693147
10.918537,0.693147
10.918718,0.693147
10.918899,0.693147
10.919080,0.693147
10.919262,0.693147
10.919443,0.693147
10.919624,0.693147
10.919805,0.693147
10.919986,0.693147
10.920166,0.693147
10.920347,0.693147
10.920528,0.693147
10.920709,0.693147
10.920890,0.693147
10.921071,0.693147
10.921251,0.693147
10.921432,0.693147
10.921613,0.693147
10.921793,0.693147
10.921974,0.693147
10.922154,0.693147
10.922335,0.693147
10.922515,0.693147
10.922696,0.693147
10.922876,0.693147
10.923057,0.693147
10.923237,0.693147
10.923417,0.693147
10.923598,0.693147
10.923778,0.693147
10.923958,0.693147
10.924138,0.693147
10.924318,0.693147
10.924499,0.693147
10.924679,0.693147
10.924859,0.693147
10.925039,0.693147
10.925219,0.693147
10.925399,0.693147
10.925579,0.693147
10.925759,0.693147
10.925938,0.693147
10.926118,0.693147
10.926298,0.693147
10.926478,0.693147
10.926658,0.693147
10.926837,0.693147
10.927017,0.693147
10.927197,0.693147
10.927376,0.693147
10.927556,0.693147
10.927735,0.693147
10.927915,0.693147
10.928094,0.693147
10.928274,0.693147
10.928453,0.693147
10.928633,0.693147
10.928812,0.693147
10.928991,0.693147
10.929171,0.693147
10.929350,0.693147
10.929529,0.693147
10.929708,0.693147
10.929888,0.693147
10.930067,0.693147
10.930246,0.693147
10.930425,0.693147
10.930604,0.693147
10.930783,0.693147
10.930962,0.693147
10.931141,0.693147
10.931320,0.693147
10.931499,0.693147
10.931677,0.693147
10.931856,0.693147
10.932035,0.693147
10.932214,0.693147
10.932392,0.693147
10.932571,0.693147
10.932750,0.693147
10.932928,0.693147
10.933107,0.693147
10.933286,0.693147
10.933464,0.693147
10.933643,0.693147
10.933821,0.693147
10.933999,0.693147
10.934178,0.693147
10.934356,0.693147
10.934535,0.693147
10.934713,0.693147
10.934891,0.693147
10.935069,0.693147
10.935248,0.693147
10.935426,0.693147
10.935604,0.693147
10.935782,0.693147
10.935960,0.693147
10.936138,0.693147
10.936316,0.693147
10.936494,0.693147
10.936672,0.693147
10.936850,0.693147
10.937028,0.693147
10.937206,0.693147
10.937384,0.693147
10.937561,0.693147
10.937739,0.693147
10.937917,0.693147
10.938095,0.693147
10.938272,0.693147
10.938450,0.693147
10.938627,0.693147
10.938805,0.693147
10.938983,0.693147
10.939160,0.693147
10.939338,0.693147
10.939515,0.693147
10.939692,0.693147
10.939870,0.693147
10.940047,0.693147
10.940224,0.693147
10.940402,0.693147
10.940579,0.693147
10.940756,0.693147
10.940933,0.693147
10.941111,0.693147
10.941288,0.693147
10.941465,0.693147
10.941642,0.693147
10.941819,0.693147
10.941996,0.693147
10.942173,0.693147
10.942350,0.693147
10.942527,0.693147
10.942704,0.693147
10.942880,0.693147
10.943057,0.693147
10.943234,0.693147
10.943411,0.693147
10.943588,0.693147
10.943764,0.693147
10.943941,0.693147
10.944118,0.693147
10.944294,0.693147
10.944471,0.693147
10.944647,0.693147
10.944824,0.693147
10.945000,0.693147
10.945177,0.693147
10.945353,0.693147
10.945529,0.693147
10.945706,0.693147
10.945882,0.693147
10.946058,0.693147
10.946235,0.693147
10.946411,0.693147
10.946587,0.693147
10.946763,0.693147
10.946939,0.693147
10.947116,0.693147
10.947292,0.693147
10.947468,0.693147
10.947644,0.693147
10.947820,0.693147
10.947996,0.693147
10.948171,0.693147
10.948347,0.693147
10.948523,0.693147
10.948699,0.693147
10.948875,0.693147
10.949051,0.693147
10.949226,0.693147
10.949402,0.693147
10.949578,0.693147
10.949753,0.693147
10.949929,0.693147
10.950105,0.693147
10.950280,0.693147
10.950456,0.693147
10.950631,0.693147
10.950807,0.693147
10.950982,0.693147
10.951157,0.693147
10.951333,0.693147
10.951508,0.693147
10.951683,0.693147
10.951859,0.693147
10.952034,0.693147
10.952209,0.693147
10.952384,0.693147
10.952559,0.693147
10.952735,0.693147
10.952910,0.693147
10.953085,0.693147
10.953260,0.693147
10.953435,0.693147
10.953610,0.693147
10.953785,0.693147
10.953959,0.693147
10.954134,0.693147
10.954309,0.693147
10.954484,0.693147
10.954659,0.693147
10.954834,0.693147
10.955008,0.693147
10.955183,0.693147
10.955358,0.693147
10.955532,0.693147
10.955707,0.693147
10.955881,0.693147
10.956056,0.693147
10.956230,0.693147
10.956405,0.693147
10.956579,0.693147
10.956754,0.693147
10.956928,0.693147
10.957102,0.693147
10.957277,0.693147
10.957451,0.693147
10.957625,0.693147
10.957800,0.693147
10.957974,0.693147
10.958148,0.693147
10.958322,0.693147
10.958496,0.693147
10.958670,0.693147
10.958844,0.693147
10.959018,0.693147
10.959192,0.693147
10.959366,0.693147
10.959540,0.693147
10.959714,0.693147
10.959888,0.693147
10.960062,0.693147
10.960236,0.693147
10.960409,0.693147
10.960583,0.693147
10.960757,0.693147
10.960931,0.693147
10.961104,0.693147
10.961278,0.693147
10.961451,0.693147
10.961625,0.693147
10.961799,0.693147
10.961972,0.693147
10.962146,0.693147
10.962319,0.693147
10.962492,0.693147
10.962666,0.693147
10.962839,0.693147
10.963012,0.693147
10.963186,0.693147
10.963359,0.693147
10.963532,0.693147
10.963705,0.693147
10.963879,0.693147
10.964052,0.693147
10.964225,0.693147
10.964398,0.693147
10.964571,0.693147
10.964744,0.693147
10.964917,0.693147
10.965090,0.693147
10.965263,0.693147
10.965436,0.693147
10.965609,0.693147
10.965782,0.693147
10.965954,0.693147
10.966127,0.693147
10.966300,0.693147
10.966473,0.693147
10.966645,0.693147
10.966818,0.693147
10.966991,0.693147
10.967163,0.693147
10.967336,0.693147
10.967508,0.693147
10.967681,0.693147
10.967853,0.693147
10.968026,0.693147
10.968198,0.693147
10.968371,0.693147
10.968543,0.693147
10.968715,0.693147
10.968888,0.693147
10.969060,0.693147
10.969232,0.693147
10.969404,0.693147
10.969577,0.693147
10.969749,0.693147
10.969921,0.693147
10.970093,0.693147
10.970265,0.693147
10.970437,0.693147
10.970609,0.693147
10.970781,0.693147
10.970953,0.693147
10.971125,0.693147
10.971297,0.693147
10.971469,0.693147
10.971641,0.693147
10.971812,0.693147
10.971984,0.693147
10.972156,0.693147
10.972328,0.693147
10.972499,0.693147
10.972671,0.693147
10.972843,0.693147
10.973014,0.693147
10.973186,0.693147
10.973357,0.693147
10.973529,0.693147
10.973700,0.693147
10.973872,0.693147
10.974043,0.693147
10.974215,0.693147
10.974386,0.693147
10.974557,0.693147
10.974729,0.693147
10.974900,0.693147
10.975071,0.693147
10.975242,0.693147
10.975414,0.693147
10.975585,0.693147
10.975756,0.693147
10.975927,0.693147
10.976098,0.693147
10.976269,0.693147
10.976440,0.693147
10.976611,0.693147
10.976782,0.693147
10.976953,0.693147
10.977124,0.693147
10.977295,0.693147
10.977466,0.693147
10.977636,0.693147
10.977807,0.693147
10.977978,0.693147
10.978149,0.693147
10.978319,0.693147
10.978490,0.693147
10.978661,0.693147
10.978831,0.693147
10.979002,0.693147
10.979172,0.693147
10.979343,0.693147
10.979513,0.693147
10.979684,0.693147
10.979854,0.693147
10.980025,0.693147
10.980195,0.693147
10.980365,0.693147
10.980536,0.693147
10.980706,0.693147
10.980876,0.693147
10.981046,0.693147
10.981217,0.693147
10.981387,0.693147
10.981557,0.693147
10.981727,0.693147
10.981897,0.693147
10.982067,0.693147
10.982237,0.693147
10.982407,0.693147
10.982577,0.693147
10.982747,0.693147
10.982917,0.693147
10.983087,0.693147
10.983257,0.693147
10.983427,0.693147
10.983596,0.693147
10.983766,0.693147
10.983936,0.693147
10.984106,0.693147
10.984275,0.693147
10.984445,0.693147
10.984615,0.693147
10.984784,0.693147
10.984954,0.693147
10.985123,0.693147
10.985293,0.693147
10.985462,0.693147
10.985632,0.693147
10.985801,0.693147
10.985970,0.693147
10.986140,0.693147
10.986309,0.693147
10.986478,0.693147
10.986648,0.693147
10.986817,0.693147
10.986986,0.693147
10.987155,0.693147
10.987325,0.693147
10.987494,0.693147
10.987663,0.693147
10.987832,0.693147
10.988001,0.693147
10.988170,0.693147
10.988339,0.693147
10.988508,0.693147
10.988677,0.693147
10.988846,0.693147
10.989015,0.693147
10.989183,0.693147
10.989352,0.693147
10.989521,0.693147
10.989690,0.693147
10.989859,0.693147
10.990027,0.693147
10.990196,0.693147
10.990365,0.693147
10.990533,0.693147
10.990702,0.693147
10.990870,0.693147
10.991039,0.693147
10.991207,0.693147
10.991376,0.693147
10.991544,0.693147
10.991713,0.693147
10.991881,0.693147
10.992050,0.693147
10.992218,0.693147
10.992386,0.693147
10.992554,0.693147
10.992723,0.693147
10.992891,0.693147
10.993059,0.693147
10.993227,0.693147
10.993395,0.693147
10.993564,0.693147
10.993732,0.693147
10.993900,0.693147
10.994068,0.693147
10.994236,0.693147
10.994404,0.693147
10.994572,0.693147
10.994739,0.693147
10.994907,0.693147
10.995075,0.693147
10.995243,0.693147
10.995411,0.693147
10.995579,0.693147
10.995746,0.693147
10.995914,0.693147
10.996082,0.693147
10.996249,0.693147
10.996417,0.693147
10.996585,0.693147
10.996752,0.693147
10.996920,0.693147
10.997087,0.693147
10.997255,0.693147
10.997422,0.693147
10.997590,0.693147
10.997757,0.693147
10.997924,0.693147
10.998092,0.693147
10.998259,0.693147
10.998426,0.693147
10.998594,0.693147
10.998761,0.693147
10.998928,0.693147
10.999095,0.693147
10.999262,0.693147
10.999430,0.693147
10.999597,0.693147
10.999764,0.693147
10.999931,0.693147
11.000098,0.693147
11.000265,0.693147
11.000432,0.693147
11.000599,0.693147
11.000766,0.693147
11.000932,0.693147
11.001099,0.693147
11.001266,0.693147
11.001433,0.693147
11.001600,0.693147
11.001766,0.693147
11.001933,0.693147
11.002100,0.693147
11.002266,0.693147
11.002433,0.693147
11.002600,0.693147
11.002766,0.693147
11.002933,0.693147
11.003099,0.693147
11.003266,0.693147
11.003432,0.693147
11.003599,0.693147
11.003765,0.693147
11.003931,0.693147
11.004098,0.693147
11.004264,0.693147
11.004430,0.693147
11.004597,0.693147
11.004763,0.693147
11.004929,0.693147
11.005095,0.693147
11.005262,0.693147
11.005428,0.693147
11.005594,0.693147
11.005760,0.693147
11.005926,0.693147
11.006092,0.693147
11.006258,0.693147
11.006424,0.693147
11.006590,0.693147
11.006756,0.693147
11.006922,0.693147
11.007087,0.693147
11.007253,0.693147
11.007419,0.693147
11.007585,0.693147
11.007751,0.693147
11.007916,0.693147
11.008082,0.693147
11.008248,0.693147
11.008413,0.693147
11.008579,0.693147
11.008744,0.693147
11.008910,0.693147
11.009075,0.693147
11.009241,0.693147
11.009406,0.693147
11.009572,0.693147
11.009737,0.693147
11.009903,0.693147
11.010068,0.693147
11.010233,0.693147
11.010399,0.693147
11.010564,0.693147
11.010729,0.693147
11.010894,0.693147
11.011060,0.693147
11.011225,0.693147
11.011390,0.693147
11.011555,0.693147
11.011720,0.693147
11.011885,0.693147
11.012050,0.693147
11.012215,0.693147
11.012380,0.693147
11.012545,0.693147
11.012710,0.693147
11.012875,0.693147
11.013040,0.693147
11.013205,0.693147
11.013369,0.693147
11.013534,0.693147
11.013699,0.693147
11.013864,0.693147
11.014028,0.693147
11.014193,0.693147
11.014358,0.693147
11.014522,0.693147
11.014687,0.693147
11.014852,0.693147
11.015016,0.693147
11.015181,0.693147
11.015345,0.693147
11.015510,0.693147
11.015674,0.693147
11.015838,0.693147
11.016003,0.693147
11.016167,0.693147
11.016331,0.693147
11.016496,0.693147
11.016660,0.693147
11.016824,0.693147
11.016988,0.693147
11.017153,0.693147
11.017317,0.693147
11.017481,0.693147
11.017645,0.693147
11.017809,0.693147
11.017973,0.693147
11.018137,0.693147
11.018301,0.693147
11.018465,0.693147
11.018629,0.693147
11.018793,0.693147
11.018957,0.693147
11.019121,0.693147
11.019285,0.693147
11.019448,0.693147
11.019612,0.693147
11.019776,0.693147
11.019940,0.693147
11.020103,0.693147
11.020267,0.693147
11.020431,0.693147
11.020594,0.693147
11.020758,0.693147
11.020922,0.693147
11.021085,0.693147
11.021249,0.693147
11.021412,0.693147
11.021576,0.693147
11.021739,0.693147
11.021902,0.693147
11.022066,0.693147
11.022229,0.693147
11.022393,0.693147
11.022556,0.693147
11.022719,0.693147
11.022882,0.693147
11.023046,0.693147
11.023209,0.693147
11.023372,0.693147
11.023535,0.693147
11.023698,0.693147
11.023861,0.693147
11.024024,0.693147
11.024187,0.693147
11.024350,0.693147
11.024513,0.693147
11.024676,0.693147
11.024839,0.693147
11.025002,0.693147
11.025165,0.693147
11.025328,0.693147
11.025491,0.693147
11.025654,0.693147
11.025816,0.693147
11.025979,0.693147
11.026142,0.693147
11.026305,0.693147
11.026467,0.693147
11.026630,0.693147
11.026792,0.693147
11.026955,0.693147
11.027118,0.693147
11.027280,0.693147
11.027443,0.693147
11.027605,0.693147
11.027768,0.693147
11.027930,0.693147
11.028092,0.693147
11.028255,0.693147
11.028417,0.693147
11.028579,0.693147
11.028742,0.693147
11.028904,0.693147
11.029066,0.693147
11.029229,0.693147
11.029391,0.693147
11.029553,0.693147
11.029715,0.693147
11.029877,0.693147
11.030039,0.693147
11.030201,0.693147
11.030363,0.693147
11.030525,0.693147
11.030687,0.693147
11.030849,0.693147
11.031011,0.693147
11.031173,0.693147
11.031335,0.693147
11.031497,0.693147
11.031659,0.693147
11.031820,0.693147
11.031982,0.693147
11.032144,0.693147
11.032306,0.693147
11.032467,0.693147
11.032629,0.693147
11.032791,0.693147
11.032952,0.693147
11.033114,0.693147
11.033275,0.693147
11.033437,0.693147
11.033599,0.693147
11.033760,0.693147
11.033921,0.693147
11.034083,0.693147
11.034244,0.693147
11.034406,0.693147
11.034567,0.693147
11.034728,0.693147
11.034890,0.693147
11.035051,0.693147
11.035212,0.693147
11.035373,0.693147
11.035535,0.693147
11.035696,0.693147
11.035857,0.693147
11.036018,0.693147
11.036179,0.693147
11.036340,0.693147
11.036501,0.693147
11.036662,0.693147
11.036823,0.693147
11.036984,0.693147
11.037145,0.693147
11.037306,0.693147
11.037467,0.693147
11.037628,0.693147
11.037789,0.693147
11.037949,0.693147
11.038110,0.693147
11.038271,0.693147
11.038432,0.693147
11.038592,0.693147
11.038753,0.693147
11.038914,0.693147
11.039074,0.693147
11.039235,0.693147
11.039396,0.693147
11.039556,0.693147
11.039717,0.693147
11.039877,0.693147
11.040038,0.693147
11.040198,0.693147
11.040359,0.693147
11.040519,0.693147
11.040679,0.693147
11.040840,0.693147
11.041000,0.693147
11.041160,0.693147
11.041321,0.693147
11.041481,0.693147
11.041641,0.693147
11.041801,0.693147
11.041961,0.693147
11.042122,0.693147
11.042282,0.693147
11.042442,0.693147
11.042602,0.693147
11.042762,0.693147
11.042922,0.693147
11.043082,0.693147
11.043242,0.693147
11.043402,0.693147
11.043562,0.693147
11.043722,0.693147
11.043881,0.693147
11.044041,0.693147
11.044201,0.693147
11.044361,0.693147
11.044521,0.693147
11.044680,0.693147
11.044840,0.693147
11.045000,0.693147
11.045159,0.693147
11.045319,0.693147
11.045479,0.693147
11.045638,0.693147
11.045798,0.693147
11.045957,0.693147
11.046117,0.693147
11.046276,0.693147
11.046436,0.693147
11.046595,0.693147
11.046754,0.693147
11.046914,0.693147
11.047073,0.693147
11.047233,0.693147
11.047392,0.693147
11.047551,0.693147
11.047710,0.693147
11.047870,0.693147
11.048029,0.693147
11.048188,0.693147
11.048347,0.693147
11.048506,0.693147
11.048665,0.693147
11.048824,0.693147
11.048983,0.693147
11.049142,0.693147
11.049301,0.693147
11.049460,0.693147
11.049619,0.693147
11.049778,0.693147
11.049937,0.693147
11.050096,0.693147
11.050255,0.693147
11.050414,0.693147
11.050572,0.693147
11.050731,0.693147
11.050890,0.693147
11.051049,0.693147
11.051207,0.693147
11.051366,0.693147
11.051525,0.693147
11.051683,0.693147
11.051842,0.693147
11.052000,0.693147
11.052159,0.693147
11.052318,0.693147
11.052476,0.693147
11.052635,0.693147
11.052793,0.693147
11.052951,0.693147
11.053110,0.693147
11.053268,0.693147
11.053426,0.693147
11.053585,0.693147
11.053743,0.693147
11.053901,0.693147
11.054060,0.693147
11.054218,0.693147
11.054376,0.693147
11.054534,0.693147
11.054692,0.693147
11.054850,0.693147
11.055008,0.693147
11.055167,0.693147
11.055325,0.693147
11.055483,0.693147
11.055641,0.693147
11.055799,0.693147
11.055957,0.693147
11.056114,0.693147
11.056272,0.693147
11.056430,0.693147
11.056588,0.693147
11.056746,0.693147
11.056904,0.693147
11.057061,0.693147
11.057219,0.693147
11.057377,0.693147
11.057535,0.693147
11.057692,0.693147
11.057850,0.693147
11.058007,0.693147
11.058165,0.693147
11.058323,0.693147
11.058480,0.693147
11.058638,0.693147
11.058795,0.693147
11.058953,0.693147
11.059110,0.693147
11.059268,0.693147
11.059425,0.693147
11.059582,0.693147
11.059740,0.693147
11.059897,0.693147
11.060054,0.693147
11.060212,0.693147
11.060369,0.693147
11.060526,0.693147
11.060683,0.693147
11.060840,0.693147
11.060997,0.693147
11.061155,0.693147
11.061312,0.693147
11.061469,0.693147
11.061626,0.693147
11.061783,0.693147
11.061940,0.693147
11.062097,0.693147
11.062254,0.693147
11.062411,0.693147
11.062568,0.693147
11.062724,0.693147
11.062881,0.693147
11.063038,0.693147
11.063195,0.693147
11.063352,0.693147
11.063508,0.693147
11.063665,0.693147
11.063822,0.693147
11.063979,0.693147
11.064135,0.693147
11.064292,0.693147
11.064448,0.693147
11.064605,0.693147
11.064762,0.693147
11.064918,0.693147
11.065075,0.693147
11.065231,0.693147
11.065388,0.693147
11.065544,0.693147
11.065700,0.693147
11.065857,0.693147
11.066013,0.693147
11.066170,0.693147
11.066326,0.693147
11.066482,0.693147
11.066638,0.693147
11.066795,0.693147
11.066951,0.693147
11.067107,0.693147
11.067263,0.693147
11.067419,0.693147
11.067575,0.693147
11.067732,0.693147
11.067888,0.693147
11.068044,0.693147
11.068200,0.693147
11.068356,0.693147
11.068512,0.693147
11.068668,0.693147
11.068823,0.693147
11.068979,0.693147
11.069135,0.693147
11.069291,0.693147
11.069447,0.693147
11.069603,0.693147
11.069758,0.693147
11.069914,0.693147
11.070070,0.693147
11.070226,0.693147
11.070381,0.693147
11.070537,0.693147
11.070693,0.693147
11.070848,0.693147
11.071004,0.693147
11.071159,0.693147
11.071315,0.693147
11.071470,0.693147
11.071626,0.693147
11.071781,0.693147
11.071937,0.693147
11.072092,0.693147
11.072248,0.693147
11.072403,0.693147
11.072558,0.693147
11.072714,0.693147
11.072869,0.693147
11.073024,0.693147
11.073179,0.693147
11.073335,0.693147
11.073490,0.693147
11.073645,0.693147
11.073800,0.693147
11.073955,0.693147
11.074110,0.693147
11.074265,0.693147
11.074421,0.693147
11.074576,0.693147
11.074731,0.693147
11.074886,0.693147
11.075040,0.693147
11.075195,0.693147
11.075350,0.693147
11.075505,0.693147
11.075660,0.693147
11.075815,0.693147
11.075970,0.693147
11.076124,0.693147
11.076279,0.693147
11.076434,0.693147
11.076589,0.693147
11.076743,0.693147
11.076898,0.693147
11.077053,0.693147
11.077207,0.693147
11.077362,0.693147
11.077516,0.693147
11.077671,0.693147
11.077826,0.693147
11.077980,0.693147
11.078135,0.693147
11.078289,0.693147
11.078443,0.693147
11.078598,0.693147
11.078752,0.693147
11.078907,0.693147
11.079061,0.693147
11.079215,0.693147
11.079369,0.693147
11.079524,0.693147
11.079678,0.693147
11.079832,0.693147
11.079986,0.693147
11.080141,0.693147
11.080295,0.693147
11.080449,0.693147
11.080603,0.693147
11.080757,0.693147
11.080911,0.693147
11.081065,0.693147
11.081219,0.693147
11.081373,0.693147
11.081527,0.693147
11.081681,0.693147
11.081835,0.693147
11.081989,0.693147
11.082143,0.693147
11.082296,0.693147
11.082450,0.693147
11.082604,0.693147
11.082758,0.693147
11.082911,0.693147
11.083065,0.693147
11.083219,0.693147
11.083373,0.693147
11.083526,0.693147
11.083680,0.693147
11.083833,0.693147
11.083987,0.693147
11.084141,0.693147
11.084294,0.693147
11.084448,0.693147
11.084601,0.693147
11.084755,0.693147
11.084908,0.693147
11.085061,0.693147
11.085215,0.693147
11.085368,0.693147
11.085521,0.693147
11.085675,0.693147
11.085828,0.693147
11.085981,0.693147
11.086135,0.693147
11.086288,0.693147
11.086441,0.693147
11.086594,0.693147
11.086747,0.693147
11.086900,0.693147
11.087054,0.693147
11.087207,0.693147
11.087360,0.693147
11.087513,0.693147
11.087666,0.693147
11.087819,0.693147
11.087972,0.693147
11.088125,0.693147
11.088278,0.693147
11.088430,0.693147
11.088583,0.693147
11.088736,0.693147
11.088889,0.693147
11.089042,0.693147
11.089195,0.693147
11.089347,0.693147
11.089500,0.693147
11.089653,0.693147
11.089805,0.693147
11.089958,0.693147
11.090111,0.693147
11.090263,0.693147
11.090416,0.693147
11.090568,0.693147
11.090721,0.693147
11.090874,0.693147
11.091026,0.693147
11.091179,0.693147
11.091331,0.693147
11.091483,0.693147
11.091636,0.693147
11.091788,0.693147
11.091941,0.693147
11.092093,0.693147
11.092245,0.693147
11.092397,0.693147
11.092550,0.693147
11.092702,0.693147
11.092854,0.693147
11.093006,0.693147
11.093159,0.693147
11.093311,0.693147
11.093463,0.693147
11.093615,0.693147
11.093767,0.693147
11.093919,0.693147
11.094071,0.693147
11.094223,0.693147
11.094375,0.693147
11.094527,0.693147
11.094679,0.693147
11.094831,0.693147
11.094983,0.693147
11.095135,0.693147
11.095287,0.693147
11.095438,0.693147
11.095590,0.693147
11.095742,0.693147
11.095894,0.693147
11.096045,0.693147
11.096197,0.693147
11.096349,0.693147
11.096501,0.693147
11.096652,0.693147
11.096804,0.693147
11.096955,0.693147
11.097107,0.693147
11.097258,0.693147
11.097410,0.693147
11.097562,0.693147
11.097713,0.693147
11.097864,0.693147
11.098016,0.693147
11.098167,0.693147
11.098319,0.693147
11.098470,0.693147
11.098621,0.693147
11.098773,0.693147
11.098924,0.693147
11.099075,0.693147
11.099227,0.693147
11.099378,0.693147
11.099529,0.693147
11.099680,0.693147
11.099831,0.693147
11.099982,0.693147
11.100134,0.693147
11.100285,0.693147
11.100436,0.693147
11.100587,0.693147
11.100738,0.693147
11.100889,0.693147
11.101040,0.693147
11.101191,0.693147
11.101342,0.693147
11.101493,0.693147
11.101643,0.693147
11.101794,0.693147
11.101945,0.693147
11.102096,0.693147
11.102247,0.693147
11.102398,0.693147
11.102548,0.693147
11.102699,0.693147
11.102850,0.693147
11.103000,0.693147
11.103151,0.693147
11.103302,0.693147
11.103452,0.693147
11.103603,0.693147
11.103753,0.693147
11.103904,0.693147
11.104055,0.693147
11.104205,0.693147
11.104356,0.693147
11.104506,0.693147
11.104656,0.693147
11.104807,0.693147
11.104957,0.693147
11.105108,0.693147
11.105258,0.693147
11.105408,0.693147
11.105559,0.693147
11.105709,0.693147
11.105859,0.693147
11.106009,0.693147
11.106160,0.693147
11.106310,0.693147
11.106460,0.693147
11.106610,0.693147
11.106760,0.693147
11.106910,0.693147
11.107060,0.693147
11.107210,0.693147
11.107360,0.693147
11.107510,0.693147
11.107660,0.693147
11.107810,0.693147
11.107960,0.693147
11.108110,0.693147
11.108260,0.693147
11.108410,0.693147
11.108560,0.693147
11.108710,0.693147
11.108859,0.693147
11.109009,0.693147
11.109159,0.693147
11.109309,0.693147
11.109458,0.693147
11.109608,0.693147
11.109758,0.693147
11.109907,0.693147
11.110057,0.693147
11.110207,0.693147
11.110356,0.693147
11.110506,0.693147
11.110655,0.693147
11.110805,0.693147
11.110954,0.693147
11.111104,0.693147
11.111253,0.693147
11.111403,0.693147
11.111552,0.693147
11.111701,0.693147
11.111851,0.693147
11.112000,0.693147
11.112149,0.693147
11.112299,0.693147
11.112448,0.693147
11.112597,0.693147
11.112746,0.693147
11.112896,0.693147
11.113045,0.693147
11.113194,0.693147
11.113343,0.693147
11.113492,0.693147
11.113641,0.693147
11.113790,0.693147
11.113939,0.693147
11.114088,0.693147
11.114237,0.693147
11.114386,0.693147
11.114535,0.693147
11.114684,0.693147
11.114833,0.693147
11.114982,0.693147
11.115131,0.693147
11.115280,0.693147
11.115429,0.693147
11.115577,0.693147
11.115726,0.693147
11.115875,0.693147
11.116024,0.693147
11.116172,0.693147
11.116321,0.693147
11.116470,0.693147
11.116618,0.693147
11.116767,0.693147
11.116916,0.693147
11.117064,0.693147
11.117213,0.693147
11.117361,0.693147
11.117510,0.693147
11.117658,0.693147
11.117807,0.693147
11.117955,0.693147
11.118104,0.693147
11.118252,0.693147
11.118400,0.693147
11.118549,0.693147
11.118697,0.693147
11.118845,0.693147
11.118994,0.693147
11.119142,0.693147
11.119290,0.693147
11.119438,0.693147
11.119587,0.693147
11.119735,0.693147
11.119883,0.693147
11.120031,0.693147
11.120179,0.693147
11.120327,0.693147
11.120475,0.693147
11.120623,0.693147
11.120771,0.693147
11.120919,0.693147
11.121067,0.693147
11.121215,0.693147
11.121363,0.693147
11.121511,0.693147
11.121659,0.693147
11.121807,0.693147
11.121955,0.693147
11.122103,0.693147
11.122250,0.693147
11.122398,0.693147
11.122546,0.693147
11.122694,0.693147
11.122841,0.693147
11.122989,0.693147
11.123137,0.693147
11.123284,0.693147
11.123432,0.693147
11.123580,0.693147
11.123727,0.693147
11.123875,0.693147
11.124022,0.693147
11.124170,0.693147
11.124317,0.693147
11.124465,0.693147
11.124612,0.693147
11.124760,0.693147
11.124907,0.693147
11.125055,0.693147
11.125202,0.693147
11.125349,0.693147
11.125497,0.693147
11.125644,0.693147
11.125791,0.693147
11.125939,0.693147
11.126086,0.693147
11.126233,0.693147
11.126380,0.693147
11.126527,0.693147
11.126675,0.693147
11.126822,0.693147
11.126969,0.693147
11.127116,0.693147
11.127263,0.693147
11.127410,0.693147
11.127557,0.693147
11.127704,0.693147
11.127851,0.693147
11.127998,0.693147
11.128145,0.693147
11.128292,0.693147
11.128439,0.693147
11.128586,0.693147
11.128732,0.693147
11.128879,0.693147
11.129026,0.693147
11.129173,0.693147
11.129320,0.693147
11.129466,0.693147
11.129613,0.693147
11.129760,0.693147
11.129907,0.693147
11.130053,0.693147
11.130200,0.693147
11.130346,0.693147
11.130493,0.693147
11.130640,0.693147
11.130786,0.693147
11.130933,0.693147
11.131079,0.693147
11.131226,0.693147
11.131372,0.693147
11.131519,0.693147
11.131665,0.693147
11.131811,0.693147
11.131958,0.693147
11.132104,0.693147
11.132251,0.693147
11.132397,0.693147
11.132543,0.693147
11.132689,0.693147
11.132836,0.693147
11.132982,0.693147
11.133128,0.693147
11.133274,0.693147
11.133420,0.693147
11.133567,0.693147
11.133713,0.693147
11.133859,0.693147
11.134005,0.693147
11.134151,0.693147
11.134297,0.693147
11.134443,0.693147
11.134589,0.693147
11.134735,0.693147
11.134881,0.693147
11.135027,0.693147
11.135173,0.693147
11.135319,0.693147
11.135465,0.693147
11.135610,0.693147
11.135756,0.693147
11.135902,0.693147
11.136048,0.693147
11.136194,0.693147
11.136339,0.693147
11.136485,0.693147
11.136631,0.693147
11.136776,0.693147
11.136922,0.693147
11.137068,0.693147
11.137213,0.693147
11.137359,0.693147
11.137504,0.693147
11.137650,0.693147
11.137796,0.693147
11.137941,0.693147
11.138087,0.693147
11.138232,0.693147
11.138377,0.693147
11.138523,0.693147
11.138668,0.693147
11.138814,0.693147
11.138959,0.693147
11.139104,0.693147
11.139250,0.693147
11.139395,0.693147
11.139540,0.693147
11.139686,0.693147
11.139831,0.693147
11.139976,0.693147
11.140121,0.693147
11.140266,0.693147
11.140411,0.693147
11.140557,0.693147
11.140702,0.693147
11.140847,0.693147
11.140992,0.693147
11.141137,0.693147
11.141282,0.693147
11.141427,0.693147
11.141572,0.693147
11.141717,0.693147
11.141862,0.693147
11.142007,0.693147
11.142152,0.693147
11.142296,0.693147
11.142441,0.693147
11.142586,0.693147
11.142731,0.693147
11.142876,0.693147
11.143021,0.693147
11.143165,0.693147
11.143310,0.693147
11.143455,0.693147
11.143599,0.693147
11.143744,0.693147
11.143889,0.693147
11.144033,0.693147
11.144178,0.693147
11.144323,0.693147
11.144467,0.693147
11.144612,0.693147
11.144756,0.693147
11.144901,0.693147
11.145045,0.693147
11.145190,0.693147
11.145334,0.693147
11.145478,0.693147
11.145623,0.693147
11.145767,0.693147
11.145912,0.693147
11.146056,0.693147
11.146200,0.693147
11.146344,0.693147
11.146489,0.693147
11.146633,0.693147
11.146777,0.693147
11.146921,0.693147
11.147066,0.693147
11.147210,0.693147
11.147354,0.693147
11.147498,0.693147
11.147642,0.693147
11.147786,0.693147
11.147930,0.693147
11.148074,0.693147
11.148218,0.693147
11.148362,0.693147
11.148506,0.693147
11.148650,0.693147
11.148794,0.693147
11.148938,0.693147
11.149082,0.693147
11.149226,0.693147
11.149370,0.693147
11.149514,0.693147
11.149657,0.693147
11.149801,0.693147
11.149945,0.693147
11.150089,0.693147
11.150232,0.693147
11.150376,0.693147
11.150520,0.693147
11.150664,0.693147
11.150807,0.693147
11.150951,0.693147
11.151094,0.693147
11.151238,0.693147
11.151382,0.693147
11.151525,0.693147
11.151669,0.693147
11.151812,0.693147
11.151956,0.693147
11.152099,0.693147
11.152242,0.693147
11.152386,0.693147
11.152529,0.693147
11.152673,0.693147
11.152816,0.693147
11.152959,0.693147
11.153103,0.693147
11.153246,0.693147
11.153389,0.693147
11.153533,0.693147
11.153676,0.693147
11.153819,0.693147
11.153962,0.693147
11.154105,0.693147
11.154249,0.693147
11.154392,0.693147
11.154535,0.693147
11.154678,0.693147
11.154821,0.693147
11.154964,0.693147
11.155107,0.693147
11.155250,0.693147
11.155393,0.693147
11.155536,0.693147
11.155679,0.693147
11.155822,0.693147
11.155965,0.693147
11.156108,0.693147
11.156251,0.693147
11.156393,0.693147
11.156536,0.693147
11.156679,0.693147
11.156822,0.693147
11.156965,0.693147
11.157107,0.693147
11.157250,0.693147
11.157393,0.693147
11.157535,0.693147
11.157678,0.693147
11.157821,0.693147
11.157963,0.693147
11.158106,0.693147
11.158249,0.693147
11.158391,0.693147
11.158534,0.693147
11.158676,0.693147
11.158819,0.693147
11.158961,0.693147
11.159104,0.693147
11.159246,0.693147
11.159388,0.693147
11.159531,0.693147
11.159673,0.693147
11.159816,0.693147
11.159958,0.693147
11.160100,0.693147
11.160243,0.693147
11.160385,0.693147
11.160527,0.693147
11.160669,0.693147
11.160812,0.693147
11.160954,0.693147
11.161096,0.693147
11.161238,0.693147
11.161380,0.693147
11.161522,0.693147
11.161664,0.693147
11.161806,0.693147
11.161949,0.693147
11.162091,0.693147
11.162233,0.693147
11.162375,0.693147
11.162517,0.693147
11.162659,0.693147
11.162800,0.693147
11.162942,0.693147
11.163084,0.693147
11.163226,0.693147
11.163368,0.693147
11.163510,0.693147
11.163652,0.693147
11.163793,0.693147
11.163935,0.693147
11.164077,0.693147
11.164219,0.693147
11.164360,0.693147
11.164502,0.693147
11.164644,0.693147
11.164785,0.693147
11.164927,0.693147
11.165069,0.693147
11.165210,0.693147
11.165352,0.693147
11.165493,0.693147
11.165635,0.693147
11.165776,0.693147
11.165918,0.693147
11.166059,0.693147
11.166201,0.693147
11.166342,0.693147
11.166484,0.693147
11.166625,0.693147
11.166766,0.693147
11.166908,0.693147
11.167049,0.693147
11.167190,0.693147
11.167332,0.693147
11.167473,0.693147
11.167614,0.693147
11.167756,0.693147
11.167897,0.693147
11.168038,0.693147
11.168179,0.693147
11.168320,0.693147
11.168461,0.693147
11.168602,0.693147
11.168744,0.693147
11.168885,0.693147
11.169026,0.693147
11.169167,0.693147
11.169308,0.693147
11.169449,0.693147
11.169590,0.693147
11.169731,0.693147
11.169872,0.693147
11.170013,0.693147
11.170153,0.693147
11.170294,0.693147
11.170435,0.693147
11.170576,0.693147
11.170717,0.693147
11.170858,0.693147
11.170998,0.693147
11.171139,0.693147
11.171280,0.693147
11.171421,0.693147
11.171561,0.693147
11.171702,0.693147
11.171843,0.693147
11.171983,0.693147
11.172124,0.693147
11.172264,0.693147
11.172405,0.693147
11.172546,0.693147
11.172686,0.693147
11.172827,0.693147
11.172967,0.693147
11.173108,0.693147
11.173248,0.693147
11.173389,0.693147
11.173529,0.693147
11.173669,0.693147
11.173810,0.693147
11.173950,0.693147
11.174090,0.693147
11.174231,0.693147
11.174371,0.693147
11.174511,0.693147
11.174652,0.693147
11.174792,0.693147
11.174932,0.693147
11.175072,0.693147
11.175212,0.693147
11.175353,0.693147
11.175493,0.693147
11.175633,0.693147
11.175773,0.693147
11.175913,0.693147
11.176053,0.693147
11.176193,0.693147
11.176333,0.693147
11.176473,0.693147
11.176613,0.693147
11.176753,0.693147
11.176893,0.693147
11.177033,0.693147
11.177173,0.693147
11.177313,0.693147
11.177453,0.693147
11.177593,0.693147
11.177732,0.693147
11.177872,0.693147
11.178012,0.693147
11.178152,0.693147
11.178292,0.693147
11.178431,0.693147
11.178571,0.693147
11.178711,0.693147
11.178850,0.693147
11.178990,0.693147
11.179130,0.693147
11.179269,0.693147
11.179409,0.693147
11.179548,0.693147
11.179688,0.693147
11.179828,0.693147
11.179967,0.693147
11.180107,0.693147
11.180246,0.693147
11.180385,0.693147
11.180525,0.693147
11.180664,0.693147
11.180804,0.693147
11.180943,0.693147
11.181082,0.693147
11.181222,0.693147
11.181361,0.693147
11.181500,0.693147
11.181640,0.693147
11.181779,0.693147
11.181918,0.693147
11.182057,0.693147
11.182197,0.693147
11.182336,0.693147
11.182475,0.693147
11.182614,0.693147
11.182753,0.693147
11.182892,0.693147
11.183032,0.693147
11.183171,0.693147
11.183310,0.693147
11.183449,0.693147
11.183588,0.693147
11.183727,0.693147
11.183866,0.693147
11.184005,0.693147
11.184144,0.693147
11.184282,0.693147
11.184421,0.693147
11.184560,0.693147
11.184699,0.693147
11.184838,0.693147
11.184977,0.693147
11.185116,0.693147
11.185254,0.693147
11.185393,0.693147
11.185532,0.693147
11.185671,0.693147
11.185809,0.693147
11.185948,0.693147
11.186087,0.693147
11.186225,0.693147
11.186364,0.693147
11.186503,0.693147
11.186641,0.693147
11.186780,0.693147
11.186918,0.693147
11.187057,0.693147
11.187195,0.693147
11.187334,0.693147
11.187472,0.693147
11.187611,0.693147
11.187749,0.693147
11.187888,0.693147
11.188026,0.693147
11.188164,0.693147
11.188303,0.693147
11.188441,0.693147
11.188579,0.693147
11.188718,0.693147
11.188856,0.693147
11.188994,0.693147
11.189133,0.693147
11.189271,0.693147
11.189409,0.693147
11.189547,0.693147
11.189685,0.693147
11.189823,0.693147
11.189962,0.693147
11.190100,0.693147
11.190238,0.693147
11.190376,0.693147
11.190514,0.693147
11.190652,0.693147
11.190790,0.693147
11.190928,0.693147
11.191066,0.693147
11.191204,0.693147
11.191342,0.693147
11.191480,0.693147
11.191618,0.693147
11.191756,0.693147
11.191893,0.693147
11.192031,0.693147
11.192169,0.693147
11.192307,0.693147
11.192445,0.693147
11.192582,0.693147
11.192720,0.693147
11.192858,0.693147
11.192996,0.693147
11.193133,0.693147
11.193271,0.693147
11.193409,0.693147
11.193546,0.693147
11.193684,0.693147
11.193822,0.693147
11.193959,0.693147
11.194097,0.693147
11.194234,0.693147
11.194372,0.693147
11.194509,0.693147
11.194647,0.693147
11.194784,0.693147
11.194922,0.693147
11.195059,0.693147
11.195196,0.693147
11.195334,0.693147
11.195471,0.693147
11.195609,0.693147
11.195746,0.693147
11.195883,0.693147
11.196021,0.693147
11.196158,0.693147
11.196295,0.693147
11.196432,0.693147
11.196570,0.693147
11.196707,0.693147
11.196844,0.693147
11.196981,0.693147
11.197118,0.693147
11.197255,0.693147
11.197392,0.693147
11.197530,0.693147
11.197667,0.693147
11.197804,0.693147
11.197941,0.693147
11.198078,0.693147
11.198215,0.693147
11.198352,0.693147
11.198489,0.693147
11.198626,0.693147
11.198763,0.693147
11.198899,0.693147
11.199036,0.693147
11.199173,0.693147
11.199310,0.693147
11.199447,0.693147
11.199584,0.693147
11.199720,0.693147
11.199857,0.693147
11.199994,0.693147
11.200131,0.693147
11.200267,0.693147
11.200404,0.693147
11.200541,0.693147
11.200677,0.693147
11.200814,0.693147
11.200951,0.693147
11.201087,0.693147
11.201224,0.693147
11.201360,0.693147
11.201497,0.693147
11.201634,0.693147
11.201770,0.693147
11.201907,0.693147
11.202043,0.693147
11.202179,0.693147
11.202316,0.693147
11.202452,0.693147
11.202589,0.693147
11.202725,0.693147
11.202861,0.693147
11.202998,0.693147
11.203134,0.693147
11.203270,0.693147
11.203407,0.693147
11.203543,0.693147
11.203679,0.693147
11.203815,0.693147
11.203952,0.693147
11.204088,0.693147
11.204224,0.693147
11.204360,0.693147
11.204496,0.693147
11.204632,0.693147
11.204769,0.693147
11.204905,0.693147
11.205041,0.693147
11.205177,0.693147
11.205313,0.693147
11.205449,0.693147
11.205585,0.693147
11.205721,0.693147
11.205857,0.693147
11.205993,0.693147
11.206129,0.693147
11.206264,0.693147
11.206400,0.693147
11.206536,0.693147
11.206672,0.693147
11.206808,0.693147
11.206944,0.693147
11.207079,0.693147
11.207215,0.693147
11.207351,0.693147
11.207487,0.693147
11.207622,0.693147
11.207758,0.693147
11.207894,0.693147
11.208029,0.693147
11.208165,0.693147
11.208301,0.693147
11.208436,0.693147
11.208572,0.693147
11.208707,0.693147
11.208843,0.693147
11.208979,0.693147
11.209114,0.693147
11.209250,0.693147
11.209385,0.693147
11.209520,0.693147
11.209656,0.693147
11.209791,0.693147
11.209927,0.693147
11.210062,0.693147
11.210197,0.693147
11.210333,0.693147
11.210468,0.693147
11.210603,0.693147
11.210739,0.693147
11.210874,0.693147
11.211009,0.693147
11.211144,0.693147
11.211280,0.693147
11.211415,0.693147
11.211550,0.693147
11.211685,0.693147
11.211820,0.693147
11.211955,0.693147
11.212091,0.693147
11.212226,0.693147
11.212361,0.693147
11.212496,0.693147
11.212631,0.693147
11.212766,0.693147
11.212901,0.693147
11.213036,0.693147
11.213171,0.693147
11.213306,0.693147
11.213441,0.693147
11.213576,0.693147
11.213710,0.693147
11.213845,0.693147
11.213980,0.693147
11.214115,0.693147
11.214250,0.693147
11.214385,0.693147
11.214519,0.693147
11.214654,0.693147
11.214789,0.693147
11.214924,0.693147
11.215058,0.693147
11.215193,0.693147
11.215328,0.693147
11.215462,0.693147
11.215597,0.693147
11.215732,0.693147
11.215866,0.693147
11.216001,0.693147
11.216135,0.693147
11.216270,0.693147
11.216404,0.693147
11.216539,0.693147
11.216673,0.693147
11.216808,0.693147
11.216942,0.693147
11.217077,0.693147
11.217211,0.693147
11.217346,0.693147
11.217480,0.693147
11.217614,0.693147
11.217749,0.693147
11.217883,0.693147
11.218017,0.693147
11.218152,0.693147
11.218286,0.693147
11.218420,0.693147
11.218554,0.693147
11.218689,0.693147
11.218823,0.693147
11.218957,0.693147
11.219091,0.693147
11.219225,0.693147
11.219359,0.693147
11.219494,0.693147
11.219628,0.693147
11.219762,0.693147
11.219896,0.693147
11.220030,0.693147
11.220164,0.693147
11.220298,0.693147
11.220432,0.693147
11.220566,0.693147
11.220700,0.693147
11.220834,0.693147
11.220968,0.693147
11.221101,0.693147
11.221235,0.693147
11.221369,0.693147
11.221503,0.693147
11.221637,0.693147
11.221771,0.693147
11.221904,0.693147
11.222038,0.693147
11.222172,0.693147
11.222306,0.693147
11.222439,0.693147
11.222573,0.693147
11.222707,0.693147
11.222841,0.693147
11.222974,0.693147
11.223108,0.693147
11.223241,0.693147
11.223375,0.693147
11.223509,0.693147
11.223642,0.693147
11.223776,0.693147
11.223909,0.693147
11.224043,0.693147
11.224176,0.693147
11.224310,0.693147
11.224443,0.693147
11.224577,0.693147
11.224710,0.693147
11.224843,0.693147
11.224977,0.693147
11.225110,0.693147
11.225243,0.693147
11.225377,0.693147
11.225510,0.693147
11.225643,0.693147
11.225777,0.693147
11.225910,0.693147
11.226043,0.693147
11.226176,0.693147
11.226309,0.693147
11.226443,0.693147
11.226576,0.693147
11.226709,0.693147
11.226842,0.693147
11.226975,0.693147
11.227108,0.693147
11.227241,0.693147
11.227374,0.693147
11.227507,0.693147
11.227641,0.693147
11.227774,0.693147
11.227907,0.693147
11.228039,0.693147
11.228172,0.693147
11.228305,0.693147
11.228438,0.693147
11.228571,0.693147
11.228704,0.693147
11.228837,0.693147
11.228970,0.693147
11.229103,0.693147
11.229235,0.693147
11.229368,0.693147
11.229501,0.693147
11.229634,0.693147
11.229766,0.693147
11.229899,0.693147
11.230032,0.693147
11.230165,0.693147
11.230297,0.693147
11.230430,0.693147
11.230563,0.693147
11.230695,0.693147
11.230828,0.693147
11.230960,0.693147
11.231093,0.693147
11.231225,0.693147
11.231358,0.693147
11.231491,0.693147
11.231623,0.693147
11.231755,0.693147
11.231888,0.693147
11.232020,0.693147
11.232153,0.693147
11.232285,0.693147
11.232418,0.693147
11.232550,0.693147
11.232682,0.693147
11.232815,0.693147
11.232947,0.693147
11.233079,0.693147
11.233212,0.693147
11.233344,0.693147
11.233476,0.693147
11.233608,0.693147
11.233741,0.693147
11.233873,0.693147
11.234005,0.693147
11.234137,0.693147
11.234269,0.693147
11.234401,0.693147
11.234533,0.693147
11.234666,0.693147
11.234798,0.693147
11.234930,0.693147
11.235062,0.693147
11.235194,0.693147
11.235326,0.693147
11.235458,0.693147
11.235590,0.693147
11.235722,0.693147
11.235854,0.693147
11.235985,0.693147
11.236117,0.693147
11.236249,0.693147
11.236381,0.693147
11.236513,0.693147
11.236645,0.693147
11.236777,0.693147
11.236908,0.693147
11.237040,0.693147
11.237172,0.693147
11.237304,0.693147
11.237435,0.693147
11.237567,0.693147
11.237699,0.693147
11.237831,0.693147
11.237962,0.693147
11.238094,0.693147
11.238225,0.693147
11.238357,0.693147
11.238489,0.693147
11.238620,0.693147
11.238752,0.693147
11.238883,0.693147
11.239015,0.693147
11.239146,0.693147
11.239278,0.693147
11.239409,0.693147
11.239541,0.693147
11.239672,0.693147
11.239804,0.693147
11.239935,0.693147
11.240066,0.693147
11.240198,0.693147
11.240329,0.693147
11.240460,0.693147
11.240592,0.693147
11.240723,0.693147
11.240854,0.693147
11.240985,0.693147
11.241117,0.693147
11.241248,0.693147
11.241379,0.693147
11.241510,0.693147
11.241642,0.693147
11.241773,0.693147
11.241904,0.693147
11.242035,0.693147
11.242166,0.693147
11.242297,0.693147
11.242428,0.693147
11.242559,0.693147
11.242690,0.693147
11.242821,0.693147
11.242952,0.693147
11.243083,0.693147
11.243214,0.693147
11.243345,0.693147
11.243476,0.693147
11.243607,0.693147
11.243738,0.693147
11.243869,0.693147
11.244000,0.693147
11.244131,0.693147
11.244261,0.693147
11.244392,0.693147
11.244523,0.693147
11.244654,0.693147
11.244785,0.693147
11.244915,0.693147
11.245046,0.693147
11.245177,0.693147
11.245307,0.693147
11.245438,0.693147
11.245569,0.693147
11.245699,0.693147
11.245830,0.693147
11.245961,0.693147
11.246091,0.693147
11.246222,0.693147
11.246352,0.693147
11.246483,0.693147
11.246613,0.693147
11.246744,0.693147
11.246874,0.693147
11.247005,0.693147
11.247135,0.693147
11.247266,0.693147
11.247396,0.693147
11.247527,0.693147
11.247657,0.693147
11.247787,0.693147
11.247918,0.693147
11.248048,0.693147
11.248178,0.693147
11.248309,0.693147
11.248439,0.693147
11.248569,0.693147
11.248699,0.693147
11.248830,0.693147
11.248960,0.693147
11.249090,0.693147
11.249220,0.693147
11.249350,0.693147
11.249481,0.693147
11.249611,0.693147
11.249741,0.693147
11.249871,0.693147
11.250001,0.693147
11.250131,0.693147
11.250261,0.693147
11.250391,0.693147
11.250521,0.693147
11.250651,0.693147
11.250781,0.693147
11.250911,0.693147
11.251041,0.693147
11.251171,0.693147
11.251301,0.693147
11.251431,0.693147
11.251561,0.693147
11.251691,0.693147
11.251820,0.693147
11.251950,0.693147
11.252080,0.693147
11.252210,0.693147
11.252340,0.693147
11.252469,0.693147
11.252599,0.693147
11.252729,0.693147
11.252859,0.693147
11.252988,0.693147
11.253118,0.693147
11.253248,0.693147
11.253377,0.693147
11.253507,0.693147
11.253636,0.693147
11.253766,0.693147
11.253896,0.693147
11.254025,0.693147
11.254155,0.693147
11.254284,0.693147
11.254414,0.693147
11.254543,0.693147
11.254673,0.693147
11.254802,0.693147
11.254932,0.693147
11.255061,0.693147
11.255190,0.693147
11.255320,0.693147
11.255449,0.693147
11.255579,0.693147
11.255708,0.693147
11.255837,0.693147
11.255967,0.693147
11.256096,0.693147
11.256225,0.693147
11.256354,0.693147
11.256484,0.693147
11.256613,0.693147
11.256742,0.693147
11.256871,0.693147
11.257000,0.693147
11.257130,0.693147
11.257259,0.693147
11.257388,0.693147
11.257517,0.693147
11.257646,0.693147
11.257775,0.693147
11.257904,0.693147
11.258033,0.693147
11.258162,0.693147
11.258291,0.693147
11.258420,0.693147
11.258549,0.693147
11.258678,0.693147
11.258807,0.693147
11.258936,0.693147
11.259065,0.693147
11.259194,0.693147
11.259323,0.693147
11.259452,0.693147
11.259580,0.693147
11.259709,0.693147
11.259838,0.693147
11.259967,0.693147
11.260096,0.693147
11.260224,0.693147
11.260353,0.693147
11.260482,0.693147
11.260611,0.693147
11.260739,0.693147
11.260868,0.693147
11.260997,0.693147
11.261125,0.693147
11.261254,0.693147
11.261382,0.693147
11.261511,0.693147
11.261640,0.693147
11.261768,0.693147
11.261897,0.693147
11.262025,0.693147
11.262154,0.693147
11.262282,0.693147
11.262411,0.693147
11.262539,0.693147
11.262668,0.693147
11.262796,0.693147
11.262924,0.693147
11.263053,0.693147
11.263181,0.693147
11.263310,0.693147
11.263438,0.693147
11.263566,0.693147
11.263695,0.693147
11.263823,0.693147
11.263951,0.693147
11.264079,0.693147
11.264208,0.693147
11.264336,0.693147
11.264464,0.693147
11.264592,0.693147
11.264720,0.693147
11.264849,0.693147
11.264977,0.693147
11.265105,0.693147
11.265233,0.693147
11.265361,0.693147
11.265489,0.693147
11.265617,0.693147
11.265745,0.693147
11.265873,0.693147
11.266001,0.693147
11.266129,0.693147
11.266257,0.693147
11.266385,0.693147
11.266513,0.693147
11.266641,0.693147
11.266769,0.693147
11.266897,0.693147
11.267025,0.693147
11.267153,0.693147
11.267281,0.693147
11.267408,0.693147
11.267536,0.693147
11.267664,0.693147
11.267792,0.693147
11.267920,0.693147
11.268047,0.693147
11.268175,0.693147
11.268303,0.693147
11.268431,0.693147
11.268558,0.693147
11.268686,0.693147
11.268814,0.693147
11.268941,0.693147
11.269069,0.693147
11.269196,0.693147
11.269324,0.693147
11.269452,0.693147
11.269579,0.693147
11.269707,0.693147
11.269834,0.693147
11.269962,0.693147
11.270089,0.693147
11.270217,0.693147
11.270344,0.693147
11.270472,0.693147
11.270599,0.693147
11.270727,0.693147
11.270854,0.693147
11.270981,0.693147
11.271109,0.693147
11.271236,0.693147
11.271363,0.693147
11.271491,0.693147
11.271618,0.693147
11.271745,0.693147
11.271872,0.693147
11.272000,0.693147
11.272127,0.693147
11.272254,0.693147
11.272381,0.693147
11.272509,0.693147
11.272636,0.693147
11.272763,0.693147
11.272890,0.693147
11.273017,0.693147
11.273144,0.693147
11.273271,0.693147
11.273398,0.693147
11.273525,0.693147
11.273653,0.693147
11.273780,0.693147
11.273907,0.693147
11.274034,0.693147
11.274161,0.693147
11.274287,0.693147
11.274414,0.693147
11.274541,0.693147
11.274668,0.693147
11.274795,0.693147
11.274922,0.693147
11.275049,0.693147
11.275176,0.693147
11.275303,0.693147
11.275429,0.693147
11.275556,0.693147
11.275683,0.693147
11.275810,0.693147
11.275937,0.693147
11.276063,0.693147
11.276190,0.693147
11.276317,0.693147
11.276443,0.693147
11.276570,0.693147
11.276697,0.693147
11.276823,0.693147
11.276950,0.693147
11.277077,0.693147
11.277203,0.693147
11.277330,0.693147
11.277456,0.693147
11.277583,0.693147
11.277709,0.693147
11.277836,0.693147
11.277962,0.693147
11.278089,0.693147
11.278215,0.693147
11.278342,0.693147
11.278468,0.693147
11.278595,0.693147
11.278721,0.693147
11.278847,0.693147
11.278974,0.693147
11.279100,0.693147
11.279226,0.693147
11.279353,0.693147
11.279479,0.693147
11.279605,0.693147
11.279732,0.693147
11.279858,0.693147
11.279984,0.693147
11.280110,0.693147
11.280237,0.693147
11.280363,0.693147
11.280489,0.693147
11.280615,0.693147
11.280741,0.693147
11.280867,0.693147
11.280993,0.693147
11.281120,0.693147
11.281246,0.693147
11.281372,0.693147
11.281498,0.693147
11.281624,0.693147
11.281750,0.693147
11.281876,0.693147
11.282002,0.693147
11.282128,0.693147
11.282254,0.693147
11.282380,0.693147
11.282506,0.693147
11.282631,0.693147
11.282757,0.693147
11.282883,0.693147
11.283009,0.693147
11.283135,0.693147
11.283261,0.693147
11.283387,0.693147
11.283512,0.693147
11.283638,0.693147
11.283764,0.693147
11.283890,0.693147
11.284015,0.693147
11.284141,0.693147
11.284267,0.693147
11.284392,0.693147
11.284518,0.693147
11.284644,0.693147
11.284769,0.693147
11.284895,0.693147
11.285021,0.693147
11.285146,0.693147
11.285272,0.693147
11.285397,0.693147
11.285523,0.693147
11.285648,0.693147
11.285774,0.693147
11.285899,0.693147
11.286025,0.693147
11.286150,0.693147
11.286276,0.693147
11.286401,0.693147
11.286527,0.693147
11.286652,0.693147
11.286777,0.693147
11.286903,0.693147
11.287028,0.693147
11.287153,0.693147
11.287279,0.693147
11.287404,0.693147
11.287529,0.693147
11.287655,0.693147
11.287780,0.693147
11.287905,0.693147
11.288030,0.693147
11.288156,0.693147
11.288281,0.693147
11.288406,0.693147
11.288531,0.693147
11.288656,0.693147
11.288781,0.693147
11.288907,0.693147
11.289032,0.693147
11.289157,0.693147
11.289282,0.693147
11.289407,0.693147
11.289532,0.693147
11.289657,0.693147
11.289782,0.693147
11.289907,0.693147
11.290032,0.693147
11.290157,0.693147
11.290282,0.693147
11.290407,0.693147
11.290532,0.693147
11.290657,0.693147
11.290781,0.693147
11.290906,0.693147
11.291031,0.693147
11.291156,0.693147
11.291281,0.693147
11.291406,0.693147
11.291530,0.693147
11.291655,0.693147
11.291780,0.693147
11.291905,0.693147
11.292029,0.693147
11.292154,0.693147
11.292279,0.693147
11.292403,0.693147
11.292528,0.693147
11.292653,0.693147
11.292777,0.693147
11.292902,0.693147
11.293027,0.693147
11.293151,0.693147
11.293276,0.693147
11.293400,0.693147
11.293525,0.693147
11.293649,0.693147
11.293774,0.693147
11.293898,0.693147
11.294023,0.693147
11.294147,0.693147
11.294272,0.693147
11.294396,0.693147
11.294521,0.693147
11.294645,0.693147
11.294769,0.693147
11.294894,0.693147
11.295018,0.693147
11.295143,0.693147
11.295267,0.693147
11.295391,0.693147
11.295515,0.693147
11.295640,0.693147
11.295764,0.693147
11.295888,0.693147
11.296012,0.693147
11.296137,0.693147
11.296261,0.693147
11.296385,0.693147
11.296509,0.693147
11.296633,0.693147
11.296758,0.693147
11.296882,0.693147
11.297006,0.693147
11.297130,0.693147
11.297254,0.693147
11.297378,0.693147
11.297502,0.693147
11.297626,0.693147
11.297750,0.693147
11.297874,0.693147
11.297998,0.693147
11.298122,0.693147
11.298246,0.693147
11.298370,0.693147
11.298494,0.693147
11.298618,0.693147
11.298742,0.693147
11.298866,0.693147
11.298989,0.693147
11.299113,0.693147
11.299237,0.693147
11.299361,0.693147
11.299485,0.693147
11.299608,0.693147
11.299732,0.693147
11.299856,0.693147
11.299980,0.693147
11.300103,0.693147
11.300227,0.693147
11.300351,0.693147
11.300475,0.693147
11.300598,0.693147
11.300722,0.693147
11.300845,0.693147
11.300969,0.693147
11.301093,0.693147
11.301216,0.693147
11.301340,0.693147
11.301463,0.693147
11.301587,0.693147
11.301710,0.693147
11.301834,0.693147
11.301957,0.693147
11.302081,0.693147
11.302204,0.693147
11.302328,0.693147
11.302451,0.693147
11.302575,0.693147
11.302698,0.693147
11.302822,0.693147
11.302945,0.693147
11.303068,0.693147
11.303192,0.693147
11.303315,0.693147
11.303438,0.693147
11.303562,0.693147
11.303685,0.693147
11.303808,0.693147
11.303931,0.693147
11.304055,0.693147
11.304178,0.693147
11.304301,0.693147
11.304424,0.693147
11.304547,0.693147
11.304671,0.693147
11.304794,0.693147
11.304917,0.693147
11.305040,0.693147
11.305163,0.693147
11.305286,0.693147
11.305409,0.693147
11.305532,0.693147
11.305655,0.693147
11.305778,0.693147
11.305901,0.693147
11.306024,0.693147
11.306147,0.693147
11.306270,0.693147
11.306393,0.693147
11.306516,0.693147
11.306639,0.693147
11.306762,0.693147
11.306885,0.693147
11.307008,0.693147
11.307131,0.693147
11.307253,0.693147
11.307376,0.693147
11.307499,0.693147
11.307622,0.693147
11.307745,0.693147
11.307867,0.693147
11.307990,0.693147
11.308113,0.693147
11.308236,0.693147
11.308358,0.693147
11.308481,0.693147
11.308604,0.693147
11.308726,0.693147
11.308849,0.693147
11.308972,0.693147
11.309094,0.693147
11.309217,0.693147
11.309339,0.693147
11.309462,0.693147
11.309585,0.693147
11.309707,0.693147
11.309830,0.693147
11.309952,0.693147
11.310075,0.693147
11.310197,0.693147
11.310320,0.693147
11.310442,0.693147
11.310564,0.693147
11.310687,0.693147
11.310809,0.693147
11.310932,0.693147
11.311054,0.693147
11.311176,0.693147
11.311299,0.693147
11.311421,0.693147
11.311543,0.693147
11.311666,0.693147
11.311788,0.693147
11.311910,0.693147
11.312033,0.693147
11.312155,0.693147
11.312277,0.693147
11.312399,0.693147
11.312521,0.693147
11.312644,0.693147
11.312766,0.693147
11.312888,0.693147
11.313010,0.693147
11.313132,0.693147
11.313254,0.693147
11.313376,0.693147
11.313498,0.693147
11.313621,0.693147
11.313743,0.693147
11.313865,0.693147
11.313987,0.693147
11.314109,0.693147
11.314231,0.693147
11.314353,0.693147
11.314475,0.693147
11.314596,0.693147
11.314718,0.693147
11.314840,0.693147
11.314962,0.693147
11.315084,0.693147
11.315206,0.693147
11.315328,0.693147
11.315450,0.693147
11.315571,0.693147
11.315693,0.693147
11.315815,0.693147
11.315937,0.693147
11.316059,0.693147
11.316180,0.693147
11.316302,0.693147
11.316424,0.693147
11.316546,0.693147
11.316667,0.693147
11.316789,0.693147
11.316911,0.693147
11.317032,0.693147
11.317154,0.693147
11.317275,0.693147
11.317397,0.693147
11.317519,0.693147
11.317640,0.693147
11.317762,0.693147
11.317883,0.693147
11.318005,0.693147
11.318126,0.693147
11.318248,0.693147
11.318369,0.693147
11.318491,0.693147
11.318612,0.693147
11.318734,0.693147
11.318855,0.693147
11.318977,0.693147
11.319098,0.693147
11.319219,0.693147
11.319341,0.693147
11.319462,0.693147
11.319583,0.693147
11.319705,0.693147
11.319826,0.693147
11.319947,0.693147
11.320069,0.693147
11.320190,0.693147
11.320311,0.693147
11.320432,0.693147
11.320554,0.693147
11.320675,0.693147
11.320796,0.693147
11.320917,0.693147
11.321038,0.693147
11.321159,0.693147
11.321281,0.693147
11.321402,0.693147
11.321523,0.693147
11.321644,0.693147
11.321765,0.693147
11.321886,0.693147
11.322007,0.693147
11.322128,0.693147
11.322249,0.693147
11.322370,0.693147
11.322491,0.693147
11.322612,0.693147
11.322733,0.693147
11.322854,0.693147
11.322975,0.693147
11.323096,0.693147
11.323217,0.693147
11.323338,0.693147
11.323458,0.693147
11.323579,0.693147
11.323700,0.693147
11.323821,0.693147
11.323942,0.693147
11.324063,0.693147
11.324183,0.693147
11.324304,0.693147
11.324425,0.693147
11.324546,0.693147
11.324666,0.693147
11.324787,0.693147
11.324908,0.693147
11.325028,0.693147
11.325149,0.693147
11.325270,0.693147
11.325390,0.693147
11.325511,0.693147
11.325632,0.693147
11.325752,0.693147
11.325873,0.693147
11.325993,0.693147
11.326114,0.693147
11.326234,0.693147
11.326355,0.693147
11.326475,0.693147
11.326596,0.693147
11.326716,0.693147
11.326837,0.693147
11.326957,0.693147
11.327078,0.693147
11.327198,0.693147
11.327319,0.693147
11.327439,0.693147
11.327559,0.693147
11.327680,0.693147
11.327800,0.693147
11.327920,0.693147
11.328041,0.693147
11.328161,0.693147
11.328281,0.693147
11.328401,0.693147
11.328522,0.693147
11.328642,0.693147
11.328762,0.693147
11.328882,0.693147
11.329003,0.693147
11.329123,0.693147
11.329243,0.693147
11.329363,0.693147
11.329483,0.693147
11.329603,0.693147
11.329724,0.693147
11.329844,0.693147
11.329964,0.693147
11.330084,0.693147
11.330204,0.693147
11.330324,0.000000
11.330444,0.000000
11.330564,0.000000
11.330684,0.000000
11.330804,0.000000
11.330924,0.000000
11.331044,0.000000
11.331164,0.000000
11.331284,0.000000
11.331404,0.000000
11.331523,0.000000
11.331643,0.000000
11.331763,0.000000
11.331883,0.000000
11.332003,0.000000
11.332123,0.000000
11.332243,0.000000
11.332362,0.000000
11.332482,0.000000
11.332602,0.000000
11.332722,0.000000
11.332841,0.000000
11.332961,0.000000
11.333081,0.000000
11.333201,0.000000
11.333320,0.000000
11.333440,0.000000
11.333560,0.000000
11.333679,0.000000
11.333799,0.000000
11.333918,0.000000
11.334038,0.000000
11.334158,0.000000
11.334277,0.000000
11.334397,0.000000
11.334516,0.000000
11.334636,0.000000
11.334755,0.000000
11.334875,0.000000
11.334994,0.000000
11.335114,0.000000
11.335233,0.000000
11.335353,0.000000
11.335472,0.000000
11.335591,0.000000
11.335711,0.000000
11.335830,0.000000
11.335950,0.000000
11.336069,0.000000
11.336188,0.000000
11.336308,0.000000
11.336427,0.000000
11.336546,0.000000
11.336665,0.000000
11.336785,0.000000
11.336904,0.000000
11.337023,0.000000
11.337142,0.000000
11.337262,0.000000
11.337381,0.000000
11.337500,0.000000
11.337619,0.000000
11.337738,0.000000
11.337858,0.000000
11.337977,0.000000
11.338096,0.000000
11.338215,0.000000
11.338334,0.000000
11.338453,0.000000
11.338572,0.000000
11.338691,0.000000
11.338810,0.000000
11.338929,0.000000
11.339048,0.000000
11.339167,0.000000
11.339286,0.000000
11.339405,0.000000
11.339524,0.000000
11.339643,0.000000
11.339762,0.000000
11.339881,0.000000
11.340000,0.000000
11.340119,0.000000
11.340237,0.000000
11.340356,0.000000
11.340475,0.000000
11.340594,0.000000
11.340713,0.000000
11.340831,0.000000
11.340950,0.000000
11.341069,0.000000
11.341188,0.000000
11.341306,0.000000
11.341425,0.000000
11.341544,0.000000
11.341663,0.000000
11.341781,0.000000
11.341900,0.000000
11.342019,0.000000
11.342137,0.000000
11.342256,0.000000
11.342374,0.000000
11.342493,0.000000
11.342612,0.000000
11.342730,0.000000
11.342849,0.000000
11.342967,0.000000
11.343086,0.000000
11.343204,0.000000
11.343323,0.000000
11.343441,0.000000
11.343560,0.000000
11.343678,0.000000
11.343797,0.000000
11.343915,0.000000
11.344033,0.000000
11.344152,0.000000
11.344270,0.000000
11.344388,0.000000
11.344507,0.000000
11.344625,0.000000
11.344743,0.000000
11.344862,0.000000
11.344980,0.000000
11.345098,0.000000
11.345217,0.000000
11.345335,0.000000
11.345453,0.000000
11.345571,0.000000
11.345690,0.000000
11.345808,0.000000
11.345926,0.000000
11.346044,0.000000
11.346162,0.000000
11.346280,0.000000
11.346399,0.000000
11.346517,0.000000
11.346635,0.000000
11.346753,0.000000
11.346871,0.000000
11.346989,0.000000
11.347107,0.000000
11.347225,0.000000
11.347343,0.000000
11.347461,0.000000
11.347579,0.000000
11.347697,0.000000
11.347815,0.000000
11.347933,0.000000
11.348051,0.000000
11.348169,0.000000
11.348287,0.000000
11.348405,0.000000
11.348522,0.000000
11.348640,0.000000
11.348758,0.000000
11.348876,0.000000
11.348994,0.000000
11.349112,0.000000
11.349229,0.000000
11.349347,0.000000
11.349465,0.000000
11.349583,0.000000
11.349700,0.000000
11.349818,0.000000
11.349936,0.000000
11.350054,0.000000
11.350171,0.000000
11.350289,0.000000
11.350407,0.000000
11.350524,0.000000
11.350642,0.000000
11.350759,0.000000
11.350877,0.000000
11.350995,0.000000
11.351112,0.000000
11.351230,0.000000
11.351347,0.000000
11.351465,0.000000
11.351582,0.000000
11.351700,0.000000
11.351817,0.000000
11.351935,0.000000
11.352052,0.000000
11.352170,0.000000
11.352287,0.000000
11.352405,0.000000
11.352522,0.000000
11.352639,0.000000
11.352757,0.000000
11.352874,0.000000
11.352991,0.000000
11.353109,0.000000
11.353226,0.000000
11.353343,0.000000
11.353461,0.000000
11.353578,0.000000
11.353695,0.000000
11.353812,0.000000
11.353930,0.000000
11.354047,0.000000
11.354164,0.000000
11.354281,0.000000
11.354399,0.000000
11.354516,0.000000
11.354633,0.000000
11.354750,0.000000
11.354867,0.000000
11.354984,0.000000
11.355101,0.000000
11.355218,0.000000
11.355336,0.000000
11.355453,0.000000
11.355570,0.000000
11.355687,0.000000
11.355804,0.000000
11.355921,0.000000
11.356038,0.000000
11.356155,0.000000
11.356272,0.000000
11.356389,0.000000
11.356506,0.000000
11.356622,0.000000
11.356739,0.000000
11.356856,0.000000
11.356973,0.000000
11.357090,0.000000
11.357207,0.000000
11.357324,0.000000
11.357441,0.000000
11.357557,0.000000
11.357674,0.000000
11.357791,0.000000
11.357908,0.000000
11.358025,0.000000
11.358141,0.000000
11.358258,0.000000
11.358375,0.000000
11.358491,0.000000
11.358608,0.000000
11.358725,0.000000
11.358841,0.000000
11.358958,0.000000
11.359075,0.000000
11.359191,0.000000
11.359308,0.000000
11.359425,0.000000
11.359541,0.000000
11.359658,0.000000
11.359774,0.000000
11.359891,0.000000
11.360007,0.000000
11.360124,0.000000
11.360240,0.000000
11.360357,0.000000
11.360473,0.000000
11.360590,0.000000
11.360706,0.000000
11.360823,0.000000
11.360939,0.000000
11.361056,0.000000
11.361172,0.000000
11.361288,0.000000
11.361405,0.000000
11.361521,0.000000
11.361637,0.000000
11.361754,0.000000
11.361870,0.000000
11.361986,0.000000
11.362103,0.000000
11.362219,0.000000
11.362335,0.000000
11.362451,0.000000
11.362568,0.000000
11.362684,0.000000
11.362800,0.000000
11.362916,0.000000
11.363032,0.000000
11.363149,0.000000
11.363265,0.000000
11.363381,0.000000
11.363497,0.000000
11.363613,0.000000
11.363729,0.000000
11.363845,0.000000
11.363961,0.000000
11.364077,0.000000
11.364193,0.000000
11.364309,0.000000
11.364425,0.000000
11.364541,0.000000
11.364657,0.000000
11.364773,0.000000
11.364889,0.000000
11.365005,0.000000
11.365121,0.000000
11.365237,0.000000
11.365353,0.000000
11.365469,0.000000
11.365585,0.000000
11.365701,0.000000
11.365817,0.000000
11.365932,0.000000
11.366048,0.000000
11.366164,0.000000
11.366280,0.000000
11.366396,0.000000
11.366511,0.000000
11.366627,0.000000
11.366743,0.000000
11.366859,0.000000
11.366974,0.000000
11.367090,0.000000
11.367206,0.000000
11.367321,0.000000
11.367437,0.000000
11.367553,0.000000
11.367668,0.000000
11.367784,0.000000
11.367900,0.000000
11.368015,0.000000
11.368131,0.000000
11.368246,0.000000
11.368362,0.000000
11.368478,0.000000
11.368593,0.000000
11.368709,0.000000
11.368824,0.000000
11.368940,0.000000
11.369055,0.000000
11.369171,0.000000
11.369286,0.000000
11.369401,0.000000
11.369517,0.000000
11.369632,0.000000
11.369748,0.000000
11.369863,0.000000
11.369978,0.000000
11.370094,0.000000
11.370209,0.000000
11.370324,0.000000
11.370440,0.000000
11.370555,0.000000
11.370670,0.000000
11.370786,0.000000
11.370901,0.000000
11.371016,0.000000
11.371131,0.000000
11.371247,0.000000
11.371362,0.000000
11.371477,0.000000
11.371592,0.000000
11.371707,0.000000
11.371823,0.000000
11.371938,0.000000
11.372053,0.000000
11.372168,0.000000
11.372283,0.000000
11.372398,0.000000
11.372513,0.000000
11.372628,0.000000
11.372743,0.000000
11.372858,0.000000
11.372974,0.000000
11.373089,0.000000
11.373204,0.000000
11.373319,0.000000
11.373433,0.000000
11.373548,0.000000
11.373663,0.000000
11.373778,0.000000
11.373893,0.000000
11.374008,0.000000
11.374123,0.000000
11.374238,0.000000
11.374353,0.000000
11.374468,0.000000
11.374583,0.000000
11.374697,0.000000
11.374812,0.000000
11.374927,0.000000
11.375042,0.000000
11.375157,0.000000
11.375271,0.000000
11.375386,0.000000
11.375501,0.000000
11.375616,0.000000
11.375730,0.000000
11.375845,0.000000
11.375960,0.000000
11.376074,0.000000
11.376189,0.000000
11.376304,0.000000
11.376418,0.000000
11.376533,0.000000
11.376647,0.000000
11.376762,0.000000
11.376877,0.000000
11.376991,0.000000
11.377106,0.000000
11.377220,0.000000
11.377335,0.000000
11.377449,0.000000
11.377564,0.000000
11.377678,0.000000
11.377793,0.000000
11.377907,0.000000
11.378022,0.000000
11.378136,0.000000
11.378251,0.000000
11.378365,0.000000
11.378479,0.000000
11.378594,0.000000
11.378708,0.000000
11.378822,0.000000
11.378937,0.000000
11.379051,0.000000
11.379165,0.000000
11.379280,0.000000
11.379394,0.000000
11.379508,0.000000
11.379623,0.000000
11.379737,0.000000
11.379851,0.000000
11.379965,0.000000
11.380080,0.000000
11.380194,0.000000
11.380308,0.000000
11.380422,0.000000
11.380536,0.000000
11.380650,0.000000
11.380765,0.000000
11.380879,0.000000
11.380993,0.000000
11.381107,0.000000
11.381221,0.000000
11.381335,0.000000
11.381449,0.000000
11.381563,0.000000
11.381677,0.000000
11.381791,0.000000
11.381905,0.000000
11.382019,0.000000
11.382133,0.000000
11.382247,0.000000
11.382361,0.000000
11.382475,0.000000
11.382589,0.000000
11.382703,0.000000
11.382817,0.000000
11.382931,0.000000
11.383045,0.000000
11.383158,0.000000
11.383272,0.000000
11.383386,0.000000
11.383500,0.000000
11.383614,0.000000
11.383728,0.000000
11.383841,0.000000
11.383955,0.000000
11.384069,0.000000
11.384183,0.000000
11.384296,0.000000
11.384410,0.000000
11.384524,0.000000
11.384637,0.000000
11.384751,0.000000
11.384865,0.000000
11.384978,0.000000
11.385092,0.000000
11.385206,0.000000
11.385319,0.000000
11.385433,0.000000
11.385547,0.000000
11.385660,0.000000
11.385774,0.000000
11.385887,0.000000
11.386001,0.000000
11.386114,0.000000
11.386228,0.000000
11.386341,0.000000
11.386455,0.000000
11.386568,0.000000
11.386682,0.000000
11.386795,0.000000
11.386909,0.000000
11.387022,0.000000
11.387135,0.000000
11.387249,0.000000
11.387362,0.000000
11.387476,0.000000
11.387589,0.000000
11.387702,0.000000
11.387816,0.000000
11.387929,0.000000
11.388042,0.000000
11.388156,0.000000
11.388269,0.000000
11.388382,0.000000
11.388495,0.000000
11.388609,0.000000
11.388722,0.000000
11.388835,0.000000
11.388948,0.000000
11.389061,0.000000
11.389175,0.000000
11.389288,0.000000
11.389401,0.000000
11.389514,0.000000
11.389627,0.000000
11.389740,0.000000
11.389853,0.000000
11.389967,0.000000
11.390080,0.000000
11.390193,0.000000
11.390306,0.000000
11.390419,0.000000
11.390532,0.000000
11.390645,0.000000
11.390758,0.000000
11.390871,0.000000
11.390984,0.000000
11.391097,0.000000
11.391210,0.000000
11.391323,0.000000
11.391436,0.000000
11.391548,0.000000
11.391661,0.000000
11.391774,0.000000
11.391887,0.000000
11.392000,0.000000
11.392113,0.000000
11.392226,0.000000
11.392339,0.000000
11.392451,0.000000
11.392564,0.000000
11.392677,0.000000
11.392790,0.000000
11.392902,0.000000
11.393015,0.000000
11.393128,0.000000
11.393241,0.000000
11.393353,0.000000
11.393466,0.000000
11.393579,0.000000
11.393691,0.000000
11.393804,0.000000
11.393917,0.000000
11.394029,0.000000
11.394142,0.000000
11.394255,0.000000
11.394367,0.000000
11.394480,0.000000
11.394592,0.000000
11.394705,0.000000
11.394817,0.000000
11.394930,0.000000
11.395042,0.000000
11.395155,0.000000
11.395267,0.000000
11.395380,0.000000
11.395492,0.000000
11.395605,0.000000
11.395717,0.000000
11.395830,0.000000
11.395942,0.000000
11.396055,0.000000
11.396167,0.000000
11.396279,0.000000
11.396392,0.000000
11.396504,0.000000
11.396616,0.000000
11.396729,0.000000
11.396841,0.000000
11.396953,0.000000
11.397066,0.000000
11.397178,0.000000
11.397290,0.000000
11.397402,0.000000
11.397515,0.000000
11.397627,0.000000
11.397739,0.000000
11.397851,0.000000
11.397963,0.000000
11.398076,0.000000
11.398188,0.000000
11.398300,0.000000
11.398412,0.000000
11.398524,0.000000
11.398636,0.000000
11.398748,0.000000
11.398861,0.000000
11.398973,0.000000
11.399085,0.000000
11.399197,0.000000
11.399309,0.000000
11.399421,0.000000
11.399533,0.000000
11.399645,0.000000
11.399757,0.000000
11.399869,0.000000
11.399981,0.000000
11.400093,0.000000
11.400205,0.000000
11.400317,0.000000
11.400428,0.000000
11.400540,0.000000
11.400652,0.000000
11.400764,0.000000
11.400876,0.000000
11.400988,0.000000
11.401100,0.000000
11.401211,0.000000
11.401323,0.000000
11.401435,0.000000
11.401547,0.000000
11.401659,0.000000
11.401770,0.000000
11.401882,0.000000
11.401994,0.000000
11.402106,0.000000
11.402217,0.000000
11.402329,0.000000
11.402441,0.000000
11.402552,0.000000
11.402664,0.000000
11.402776,0.000000
11.402887,0.000000
11.402999,0.000000
11.403111,0.000000
11.403222,0.000000
11.403334,0.000000
11.403445,0.000000
11.403557,0.000000
11.403668,0.000000
11.403780,0.000000
11.403892,0.000000
11.404003,0.000000
11.404115,0.000000
11.404226,0.000000
11.404338,0.000000
11.404449,0.000000
11.404560,0.000000
11.404672,0.000000
11.404783,0.000000
11.404895,0.000000
11.405006,0.000000
11.405118,0.000000
11.405229,0.000000
11.405340,0.000000
11.405452,0.000000
11.405563,0.000000
11.405674,0.000000
11.405786,0.000000
11.405897,0.000000
11.406008,0.000000
11.406119,0.000000
11.406231,0.000000
11.406342,0.000000
11.406453,0.000000
11.406564,0.000000
11.406676,0.000000
11.406787,0.000000
11.406898,0.000000
11.407009,0.000000
11.407120,0.000000
11.407232,0.000000
11.407343,0.000000
11.407454,0.000000
11.407565,0.000000
11.407676,0.000000
11.407787,0.000000
11.407898,0.000000
11.408009,0.000000
11.408120,0.000000
11.408231,0.000000
11.408342,0.000000
11.408453,0.000000
11.408564,0.000000
11.408675,0.000000
11.408786,0.000000
11.408897,0.000000
11.409008,0.000000
11.409119,0.000000
11.409230,0.000000
11.409341,0.000000
11.409452,0.000000
11.409563,0.000000
11.409674,0.000000
11.409785,0.000000
11.409896,0.000000
11.410006,0.000000
11.410117,0.000000
11.410228,0.000000
11.410339,0.000000
11.410450,0.000000
11.410560,0.000000
11.410671,0.000000
11.410782,0.000000
11.410893,0.000000
11.411003,0.000000
11.411114,0.000000
11.411225,0.000000
11.411336,0.000000
11.411446,0.000000
11.411557,0.000000
11.411668,0.000000
11.411778,0.000000
11.411889,0.000000
11.412000,0.000000
11.412110,0.000000
11.412221,0.000000
11.412331,0.000000
11.412442,0.000000
11.412552,0.000000
11.412663,0.000000
11.412774,0.000000
11.412884,0.000000
11.412995,0.000000
11.413105,0.000000
11.413216,0.000000
11.413326,0.000000
11.413437,0.000000
11.413547,0.000000
11.413657,0.000000
11.413768,0.000000
11.413878,0.000000
11.413989,0.000000
11.414099,0.000000
11.414209,0.000000
11.414320,0.000000
11.414430,0.000000
11.414541,0.000000
11.414651,0.000000
11.414761,0.000000
11.414872,0.000000
11.414982,0.000000
11.415092,0.000000
11.415202,0.000000
11.415313,0.000000
11.415423,0.000000
11.415533,0.000000
11.415643,0.000000
11.415754,0.000000
11.415864,0.000000
11.415974,0.000000
11.416084,0.000000
11.416194,0.000000
11.416304,0.000000
11.416415,0.000000
11.416525,0.000000
11.416635,0.000000
11.416745,0.000000
11.416855,0.000000
11.416965,0.000000
11.417075,0.000000
11.417185,0.000000
11.417295,0.000000
11.417405,0.000000
11.417515,0.000000
11.417625,0.000000
11.417735,0.000000
11.417845,0.000000
11.417955,0.000000
11.418065,0.000000
11.418175,0.000000
11.418285,0.000000
11.418395,0.000000
11.418505,0.000000
11.418615,0.000000
11.418725,0.000000
11.418835,0.000000
11.418944,0.000000
11.419054,0.000000
11.419164,0.000000
11.419274,0.000000
11.419384,0.000000
11.419494,0.000000
11.419603,0.000000
11.419713,0.000000
11.419823,0.000000
11.419933,0.000000
11.420042,0.000000
11.420152,0.000000
11.420262,0.000000
11.420371,0.000000
11.420481,0.000000
11.420591,0.000000
11.420701,0.000000
11.420810,0.000000
11.420920,0.000000
11.421029,0.000000
11.421139,0.000000
11.421249,0.000000
11.421358,0.000000
11.421468,0.000000
11.421577,0.000000
11.421687,0.000000
11.421797,0.000000
11.421906,0.000000
11.422016,0.000000
11.422125,0.000000
11.422235,0.000000
11.422344,0.000000
11.422454,0.000000
11.422563,0.000000
11.422672,0.000000
11.422782,0.000000
11.422891,0.000000
11.423001,0.000000
11.423110,0.000000
11.423220,0.000000
11.423329,0.000000
11.423438,0.000000
11.423548,0.000000
11.423657,0.000000
11.423766,0.000000
11.423876,0.000000
11.423985,0.000000
11.424094,0.000000
11.424204,0.000000
11.424313,0.000000
11.424422,0.000000
11.424531,0.000000
11.424641,0.000000
11.424750,0.000000
11.424859,0.000000
11.424968,0.000000
11.425077,0.000000
11.425187,0.000000
11.425296,0.000000
11.425405,0.000000
11.425514,0.000000
11.425623,0.000000
11.425732,0.000000
11.425841,0.000000
11.425950,0.000000
11.426060,0.000000
11.426169,0.000000
11.426278,0.000000
11.426387,0.000000
11.426496,0.000000
11.426605,0.000000
11.426714,0.000000
11.426823,0.000000
11.426932,0.000000
11.427041,0.000000
11.427150,0.000000
11.427259,0.000000
11.427368,0.000000
11.427477,0.000000
11.427585,0.000000
11.427694,0.000000
11.427803,0.000000
11.427912,0.000000
11.428021,0.000000
11.428130,0.000000
11.428239,0.000000
11.428347,0.000000
11.428456,0.000000
11.428565,0.000000
11.428674,0.000000
11.428783,0.000000
11.428891,0.000000
11.429000,0.000000
11.429109,0.000000
11.429218,0.000000
11.429326,0.000000
11.429435,0.000000
11.429544,0.000000
11.429653,0.000000
11.429761,0.000000
11.429870,0.000000
11.429979,0.000000
11.430087,0.000000
11.430196,0.000000
11.430304,0.000000
11.430413,0.000000
11.430522,0.000000
11.430630,0.000000
11.430739,0.000000
11.430847,0.000000
11.430956,0.000000
11.431064,0.000000
11.431173,0.000000
11.431281,0.000000
11.431390,0.000000
11.431498,0.000000
11.431607,0.000000
11.431715,0.000000
11.431824,0.000000
11.431932,0.000000
11.432041,0.000000
11.432149,0.000000
11.432258,0.000000
11.432366,0.000000
11.432474,0.000000
11.432583,0.000000
11.432691,0.000000
11.432799,0.000000
11.432908,0.000000
11.433016,0.000000
11.433124,0.000000
11.433233,0.000000
11.433341,0.000000
11.433449,0.000000
11.433558,0.000000
11.433666,0.000000
11.433774,0.000000
11.433882,0.000000
11.433990,0.000000
11.434099,0.000000
11.434207,0.000000
11.434315,0.000000
11.434423,0.000000
11.434531,0.000000
11.434640,0.000000
11.434748,0.000000
11.434856,0.000000
11.434964,0.000000
11.435072,0.000000
11.435180,0.000000
11.435288,0.000000
11.435396,0.000000
11.435504,0.000000
11.435612,0.000000
11.435720,0.000000
11.435828,0.000000
11.435936,0.000000
11.436044,0.000000
11.436152,0.000000
11.436260,0.000000
11.436368,0.000000
11.436476,0.000000
11.436584,0.000000
11.436692,0.000000
11.436800,0.000000
11.436908,0.000000
11.437016,0.000000
11.437124,0.000000
11.437232,0.000000
11.437339,0.000000
11.437447,0.000000
11.437555,0.000000
11.437663,0.000000
11.437771,0.000000
11.437879,0.000000
11.437986,0.000000
11.438094,0.000000
11.438202,0.000000
11.438310,0.000000
11.438417,0.000000
11.438525,0.000000
11.438633,0.000000
11.438741,0.000000
11.438848,0.000000
11.438956,0.000000
11.439064,0.000000
11.439171,0.000000
11.439279,0.000000
11.439387,0.000000
11.439494,0.000000
11.439602,0.000000
11.439709,0.000000
11.439817,0.000000
11.439925,0.000000
11.440032,0.000000
11.440140,0.000000
11.440247,0.000000
11.440355,0.000000
11.440462,0.000000
11.440570,0.000000
11.440677,0.000000
11.440785,0.000000
11.440892,0.000000
11.441000,0.000000
11.441107,0.000000
11.441215,0.000000
11.441322,0.000000
11.441429,0.000000
11.441537,0.000000
11.441644,0.000000
11.441752,0.000000
11.441859,0.000000
11.441966,0.000000
11.442074,0.000000
11.442181,0.000000
11.442288,0.000000
11.442396,0.000000
11.442503,0.000000
11.442610,0.000000
11.442718,0.000000
11.442825,0.000000
11.442932,0.000000
11.443039,0.000000
11.443147,0.000000
11.443254,0.000000
11.443361,0.000000
11.443468,0.000000
11.443575,0.000000
11.443683,0.000000
11.443790,0.000000
11.443897,0.000000
11.444004,0.000000
11.444111,0.000000
11.444218,0.000000
11.444325,0.000000
11.444432,0.000000
11.444540,0.000000
11.444647,0.000000
11.444754,0.000000
11.444861,0.000000
11.444968,0.000000
11.445075,0.000000
11.445182,0.000000
11.445289,0.000000
11.445396,0.000000
11.445503,0.000000
11.445610,0.000000
11.445717,0.000000
11.445824,0.000000
11.445931,0.000000
11.446038,0.000000
11.446144,0.000000
11.446251,0.000000
11.446358,0.000000
11.446465,0.000000
11.446572,0.000000
11.446679,0.000000
11.446786,0.000000
11.446892,0.000000
11.446999,0.000000
11.447106,0.000000
11.447213,0.000000
11.447320,0.000000
11.447426,0.000000
11.447533,0.000000
11.447640,0.000000
11.447747,0.000000
11.447853,0.000000
11.447960,0.000000
11.448067,0.000000
11.448174,0.000000
11.448280,0.000000
11.448387,0.000000
11.448494,0.000000
11.448600,0.000000
11.448707,0.000000
11.448814,0.000000
11.448920,0.000000
11.449027,0.000000
11.449133,0.000000
11.449240,0.000000
11.449346,0.000000
11.449453,0.000000
11.449560,0.000000
11.449666,0.000000
11.449773,0.000000
11.449879,0.000000
11.449986,0.000000
11.450092,0.000000
11.450199,0.000000
11.450305,0.000000
11.450412,0.000000
11.450518,0.000000
11.450624,0.000000
11.450731,0.000000
11.450837,0.000000
11.450944,0.000000
11.451050,0.000000
11.451156,0.000000
11.451263,0.000000
11.451369,0.000000
11.451476,0.000000
11.451582,0.000000
11.451688,0.000000
11.451794,0.000000
11.451901,0.000000
11.452007,0.000000
11.452113,0.000000
11.452220,0.000000
11.452326,0.000000
11.452432,0.000000
11.452538,0.000000
11.452645,0.000000
11.452751,0.000000
11.452857,0.000000
11.452963,0.000000
11.453069,0.000000
11.453175,0.000000
11.453282,0.000000
11.453388,0.000000
11.453494,0.000000
11.453600,0.000000
11.453706,0.000000
11.453812,0.000000
11.453918,0.000000
11.454024,0.000000
11.454130,0.000000
11.454236,0.000000
11.454343,0.000000
11.454449,0.000000
11.454555,0.000000
11.454661,0.000000
11.454767,0.000000
11.454873,0.000000
11.454979,0.000000
11.455084,0.000000
11.455190,0.000000
11.455296,0.000000
11.455402,0.000000
11.455508,0.000000
11.455614,0.000000
11.455720,0.000000
11.455826,0.000000
11.455932,0.000000
11.456038,0.000000
11.456143,0.000000
11.456249,0.000000
11.456355,0.000000
11.456461,0.000000
11.456567,0.000000
11.456673,0.000000
11.456778,0.000000
11.456884,0.000000
11.456990,0.000000
11.457096,0.000000
11.457201,0.000000
11.457307,0.000000
11.457413,0.000000
11.457518,0.000000
11.457624,0.000000
11.457730,0.000000
11.457835,0.000000
11.457941,0.000000
11.458047,0.000000
11.458152,0.000000
11.458258,0.000000
11.458364,0.000000
11.458469,0.000000
11.458575,0.000000
11.458680,0.000000
11.458786,0.000000
11.458892,0.000000
11.458997,0.000000
11.459103,0.000000
11.459208,0.000000
11.459314,0.000000
11.459419,0.000000
11.459525,0.000000
11.459630,0.000000
11.459736,0.000000
11.459841,0.000000
11.459947,0.000000
11.460052,0.000000
11.460157,0.000000
11.460263,0.000000
11.460368,0.000000
11.460474,0.000000
11.460579,0.000000
11.460684,0.000000
11.460790,0.000000
11.460895,0.000000
11.461000,0.000000
11.461106,0.000000
11.461211,0.000000
11.461316,0.000000
11.461422,0.000000
11.461527,0.000000
11.461632,0.000000
11.461737,0.000000
11.461843,0.000000
11.461948,0.000000
11.462053,0.000000
11.462158,0.000000
11.462264,0.000000
11.462369,0.000000
11.462474,0.000000
11.462579,0.000000
11.462684,0.000000
11.462789,0.000000
11.462895,0.000000
11.463000,0.000000
11.463105,0.000000
11.463210,0.000000
11.463315,0.000000
11.463420,0.000000
11.463525,0.000000
11.463630,0.000000
11.463735,0.000000
11.463840,0.000000
11.463945,0.000000
11.464050,0.000000
11.464155,0.000000
11.464260,0.000000
11.464365,0.000000
11.464470,0.000000
11.464575,0.000000
11.464680,0.000000
11.464785,0.000000
11.464890,0.000000
11.464995,0.000000
11.465100,0.000000
11.465205,0.000000
11.465310,0.000000
11.465414,0.000000
11.465519,0.000000
11.465624,0.000000
11.465729,0.000000
11.465834,0.000000
11.465939,0.000000
11.466043,0.000000
11.466148,0.000000
11.466253,0.000000
11.466358,0.000000
11.466463,0.000000
11.466567,0.000000
11.466672,0.000000
11.466777,0.000000
11.466882,0.000000
11.466986,0.000000
11.467091,0.000000
11.467196,0.000000
11.467300,0.000000
11.467405,0.000000
11.467510,0.000000
11.467614,0.000000
11.467719,0.000000
11.467823,0.000000
11.467928,0.000000
11.468033,0.000000
11.468137,0.000000
11.468242,0.000000
11.468346,0.000000
11.468451,0.000000
11.468556,0.000000
11.468660,0.000000
11.468765,0.000000
11.468869,0.000000
11.468974,0.000000
11.469078,0.000000
11.469183,0.000000
11.469287,0.000000
11.469391,0.000000
11.469496,0.000000
11.469600,0.000000
11.469705,0.000000
11.469809,0.000000
11.469914,0.000000
11.470018,0.000000
11.470122,0.000000
11.470227,0.000000
11.470331,0.000000
11.470435,0.000000
11.470540,0.000000
11.470644,0.000000
11.470748,0.000000
11.470853,0.000000
11.470957,0.000000
11.471061,0.000000
11.471166,0.000000
11.471270,0.000000
11.471374,0.000000
11.471478,0.000000
11.471583,0.000000
11.471687,0.000000
11.471791,0.000000
11.471895,0.000000
11.471999,0.000000
11.472103,0.000000
11.472208,0.000000
11.472312,0.000000
11.472416,0.000000
11.472520,0.000000
11.472624,0.000000
11.472728,0.000000
11.472832,0.000000
11.472936,0.000000
11.473041,0.000000
11.473145,0.000000
11.473249,0.000000
11.473353,0.000000
11.473457,0.000000
11.473561,0.000000
11.473665,0.000000
11.473769,0.000000
11.473873,0.000000
11.473977,0.000000
11.474081,0.000000
11.474185,0.000000
11.474289,0.000000
11.474393,0.000000
11.474496,0.000000
11.474600,0.000000
11.474704,0.000000
11.474808,0.000000
11.474912,0.000000
11.475016,0.000000
11.475120,0.000000
11.475224,0.000000
11.475327,0.000000
11.475431,0.000000
11.475535,0.000000
11.475639,0.000000
11.475743,0.000000
11.475846,0.000000
11.475950,0.000000
11.476054,0.000000
11.476158,0.000000
11.476261,0.000000
11.476365,0.000000
11.476469,0.000000
11.476573,0.000000
11.476676,0.000000
11.476780,0.000000
11.476884,0.000000
11.476987,0.000000
11.477091,0.000000
11.477195,0.000000
11.477298,0.000000
11.477402,0.000000
11.477506,0.000000
11.477609,0.000000
11.477713,0.000000
11.477816,0.000000
11.477920,0.000000
11.478023,0.000000
11.478127,0.000000
11.478230,0.000000
11.478334,0.000000
11.478438,0.000000
11.478541,0.000000
11.478645,0.000000
11.478748,0.000000
11.478851,0.000000
11.478955,0.000000
11.479058,0.000000
11.479162,0.000000
11.479265,0.000000
11.479369,0.000000
11.479472,0.000000
11.479575,0.000000
11.479679,0.000000
11.479782,0.000000
11.479886,0.000000
11.479989,0.000000
11.480092,0.000000
11.480196,0.000000
11.480299,0.000000
11.480402,0.000000
11.480506,0.000000
11.480609,0.000000
11.480712,0.000000
11.480815,0.000000
11.480919,0.000000
11.481022,0.000000
11.481125,0.000000
11.481228,0.000000
11.481332,0.000000
11.481435,0.000000
11.481538,0.000000
11.481641,0.000000
11.481744,0.000000
11.481848,0.000000
11.481951,0.000000
11.482054,0.000000
11.482157,0.000000
11.482260,0.000000
11.482363,0.000000
11.482466,0.000000
11.482569,0.000000
11.482672,0.000000
11.482775,0.000000
11.482879,0.000000
11.482982,0.000000
11.483085,0.000000
11.483188,0.000000
11.483291,0.000000
11.483394,0.000000
11.483497,0.000000
11.483600,0.000000
11.483703,0.000000
11.483806,0.000000
11.483909,0.000000
11.484011,0.000000
11.484114,0.000000
11.484217,0.000000
11.484320,0.000000
11.484423,0.000000
11.484526,0.000000
11.484629,0.000000
11.484732,0.000000
11.484835,0.000000
11.484937,0.000000
11.485040,0.000000
11.485143,0.000000
11.485246,0.000000
11.485349,0.000000
11.485451,0.000000
11.485554,0.000000
11.485657,0.000000
11.485760,0.000000
11.485863,0.000000
11.485965,0.000000
11.486068,0.000000
11.486171,0.000000
11.486273,0.000000
11.486376,0.000000
11.486479,0.000000
11.486581,0.000000
11.486684,0.000000
11.486787,0.000000
11.486889,0.000000
11.486992,0.000000
11.487095,0.000000
11.487197,0.000000
11.487300,0.000000
11.487403,0.000000
11.487505,0.000000
11.487608,0.000000
11.487710,0.000000
11.487813,0.000000
11.487915,0.000000
11.488018,0.000000
11.488120,0.000000
11.488223,0.000000
11.488325,0.000000
11.488428,0.000000
11.488530,0.000000
11.488633,0.000000
11.488735,0.000000
11.488838,0.000000
11.488940,0.000000
11.489043,0.000000
11.489145,0.000000
11.489247,0.000000
11.489350,0.000000
11.489452,0.000000
11.489554,0.000000
11.489657,0.000000
11.489759,0.000000
11.489862,0.000000
11.489964,0.000000
11.490066,0.000000
11.490168,0.000000
11.490271,0.000000
11.490373,0.000000
11.490475,0.000000
11.490578,0.000000
11.490680,0.000000
11.490782,0.000000
11.490884,0.000000
11.490987,0.000000
11.491089,0.000000
11.491191,0.000000
11.491293,0.000000
11.491395,0.000000
11.491498,0.000000
11.491600,0.000000
11.491702,0.000000
11.491804,0.000000
11.491906,0.000000
11.492008,0.000000
11.492110,0.000000
11.492212,0.000000
11.492315,0.000000
11.492417,0.000000
11.492519,0.000000
11.492621,0.000000
11.492723,0.000000
11.492825,0.000000
11.492927,0.000000
11.493029,0.000000
11.493131,0.000000
11.493233,0.000000
11.493335,0.000000
11.493437,0.000000
11.493539,0.000000
11.493641,0.000000
11.493743,0.000000
11.493845,0.000000
11.493946,0.000000
11.494048,0.000000
11.494150,0.000000
11.494252,0.000000
11.494354,0.000000
11.494456,0.000000
11.494558,0.000000
11.494660,0.000000
11.494761,0.000000
11.494863,0.000000
11.494965,0.000000
11.495067,0.000000
11.495169,0.000000
11.495271,0.000000
11.495372,0.000000
11.495474,0.000000
11.495576,0.000000
11.495678,0.000000
11.495779,0.000000
11.495881,0.000000
11.495983,0.000000
11.496084,0.000000
11.496186,0.000000
11.496288,0.000000
11.496389,0.000000
11.496491,0.000000
11.496593,0.000000
11.496694,0.000000
11.496796,0.000000
11.496898,0.000000
11.496999,0.000000
11.497101,0.000000
11.497203,0.000000
11.497304,0.000000
11.497406,0.000000
11.497507,0.000000
11.497609,0.000000
11.497710,0.000000
11.497812,0.000000
11.497913,0.000000
11.498015,0.000000
11.498116,0.000000
11.498218,0.000000
11.498319,0.000000
11.498421,0.000000
11.498522,0.000000
11.498624,0.000000
11.498725,0.000000
11.498827,0.000000
11.498928,0.000000
11.499029,0.000000
11.499131,0.000000
11.499232,0.000000
11.499334,0.000000
11.499435,0.000000
11.499536,0.000000
11.499638,0.000000
11.499739,0.000000
11.499840,0.000000
11.499942,0.000000
11.500043,0.000000
11.500144,0.000000
11.500245,0.000000
11.500347,0.000000
11.500448,0.000000
11.500549,0.000000
11.500650,0.000000
11.500752,0.000000
11.500853,0.000000
11.500954,0.000000
11.501055,0.000000
11.501156,0.000000
11.501258,0.000000
11.501359,0.000000
11.501460,0.000000
11.501561,0.000000
11.501662,0.000000
11.501763,0.000000
11.501865,0.000000
11.501966,0.000000
11.502067,0.000000
11.502168,0.000000
11.502269,0.000000
11.502370,0.000000
11.502471,0.000000
11.502572,0.000000
11.502673,0.000000
11.502774,0.000000
11.502875,0.000000
11.502976,0.000000
11.503077,0.000000
11.503178,0.000000
11.503279,0.000000
11.503380,0.000000
11.503481,0.000000
11.503582,0.000000
11.503683,0.000000
11.503784,0.000000
11.503885,0.000000
11.503986,0.000000
11.504087,0.000000
11.504187,0.000000
11.504288,0.000000
11.504389,0.000000
11.504490,0.000000
11.504591,0.000000
11.504692,0.000000
11.504792,0.000000
11.504893,0.000000
11.504994,0.000000
11.505095,0.000000
11.505196,0.000000
11.505296,0.000000
11.505397,0.000000
11.505498,0.000000
11.505599,0.000000
11.505699,0.000000
11.505800,0.000000
11.505901,0.000000
11.506002,0.000000
11.506102,0.000000
11.506203,0.000000
11.506304,0.000000
11.506404,0.000000
11.506505,0.000000
11.506606,0.000000
11.506706,0.000000
11.506807,0.000000
11.506907,0.000000
11.507008,0.000000
11.507109,0.000000
11.507209,0.000000
11.507310,0.000000
11.507410,0.000000
11.507511,0.000000
11.507611,0.000000
11.507712,0.000000
11.507812,0.000000
11.507913,0.000000
11.508013,0.000000
11.508114,0.000000
11.508214,0.000000
11.508315,0.000000
11.508415,0.000000
11.508516,0.000000
11.508616,0.000000
11.508717,0.000000
11.508817,0.000000
11.508917,0.000000
11.509018,0.000000
11.509118,0.000000
11.509219,0.000000
11.509319,0.000000
11.509419,0.000000
11.509520,0.000000
11.509620,0.000000
11.509720,0.000000
11.509821,0.000000
11.509921,0.000000
11.510021,0.000000
11.510122,0.000000
11.510222,0.000000
11.510322,0.000000
11.510422,0.000000
11.510523,0.000000
11.510623,0.000000
11.510723,0.000000
11.510823,0.000000
11.510923,0.000000
11.511024,0.000000
11.511124,0.000000
11.511224,0.000000
11.511324,0.000000
11.511424,0.000000
11.511524,0.000000
11.511625,0.000000
11.511725,0.000000
11.511825,0.000000
11.511925,0.000000
11.512025,0.000000
11.512125,0.000000
11.512225,0.000000
11.512325,0.000000
11.512425,0.000000
11.512525,0.000000
11.512625,0.000000
11.512725,0.000000
11.512825,0.000000
11.512925,0.000000
11.513025,0.000000
11.513125,0.000000
11.513225,0.000000
11.513325,0.000000
11.513425,0.000000
11.513525,0.000000
11.513625,0.000000
11.513725,0.000000
11.513825,0.000000
11.513925,0.000000
11.514025,0.000000
11.514125,0.000000
11.514225,0.000000
11.514324,0.000000
11.514424,0.000000
11.514524,0.000000
11.514624,0.000000
11.514724,0.000000
11.514824,0.000000
11.514923,0.000000
11.515023,0.000000
11.515123,0.000000
11.515223,0.000000
11.515323,0.000000
11.515422,0.000000
11.515522,0.000000
11.515622,0.000000
11.515722,0.000000
11.515821,0.000000
11.515921,0.000000
11.516021,0.000000
11.516120,0.000000
11.516220,0.000000
11.516320,0.000000
11.516419,0.000000
11.516519,0.000000
11.516619,0.000000
11.516718,0.000000
11.516818,0.000000
11.516917,0.000000
11.517017,0.000000
11.517117,0.000000
11.517216,0.000000
11.517316,0.000000
11.517415,0.000000
11.517515,0.000000
11.517614,0.000000
11.517714,0.000000
11.517813,0.000000
11.517913,0.000000
11.518013,0.000000
11.518112,0.000000
11.518211,0.000000
11.518311,0.000000
11.518410,0.000000
11.518510,0.000000
11.518609,0.000000
11.518709,0.000000
11.518808,0.000000
11.518908,0.000000
11.519007,0.000000
11.519106,0.000000
11.519206,0.000000
11.519305,0.000000
11.519404,0.000000
11.519504,0.000000
11.519603,0.000000
11.519702,0.000000
11.519802,0.000000
11.519901,0.000000
11.520000,0.000000
11.520100,0.000000
11.520199,0.000000
11.520298,0.000000
11.520397,0.000000
11.520497,0.000000
11.520596,0.000000
11.520695,0.000000
11.520794,0.000000
11.520894,0.000000
11.520993,0.000000
11.521092,0.000000
11.521191,0.000000
11.521290,0.000000
11.521390,0.000000
11.521489,0.000000
11.521588,0.000000
11.521687,0.000000
11.521786,0.000000
11.521885,0.000000
11.521984,0.000000
11.522083,0.000000
11.522182,0.000000
11.522282,0.000000
11.522381,0.000000
11.522480,0.000000
11.522579,0.000000
11.522678,0.000000
11.522777,0.000000
11.522876,0.000000
11.522975,0.000000
11.523074,0.000000
11.523173,0.000000
11.523272,0.000000
11.523371,0.000000
11.523470,0.000000
11.523569,0.000000
11.523668,0.000000
11.523766,0.000000
11.523865,0.000000
11.523964,0.000000
11.524063,0.000000
11.524162,0.000000
11.524261,0.000000
11.524360,0.000000
11.524459,0.000000
11.524558,0.000000
11.524656,0.000000
11.524755,0.000000
11.524854,0.000000
11.524953,0.000000
11.525052,0.000000
11.525150,0.000000
11.525249,0.000000
11.525348,0.000000
11.525447,0.000000
11.525545,0.000000
11.525644,0.000000
11.525743,0.000000
11.525842,0.000000
11.525940,0.000000
11.526039,0.000000
11.526138,0.000000
11.526236,0.000000
11.526335,0.000000
11.526434,0.000000
11.526532,0.000000
11.526631,0.000000
11.526730,0.000000
11.526828,0.000000
11.526927,0.000000
11.527026,0.000000
11.527124,0.000000
11.527223,0.000000
11.527321,0.000000
11.527420,0.000000
11.527518,0.000000
11.527617,0.000000
11.527716,0.000000
11.527814,0.000000
11.527913,0.000000
11.528011,0.000000
11.528110,0.000000
11.528208,0.000000
11.528307,0.000000
11.528405,0.000000
11.528503,0.000000
11.528602,0.000000
11.528700,0.000000
11.528799,0.000000
11.528897,0.000000
11.528996,0.000000
11.529094,0.000000
11.529192,0.000000
11.529291,0.000000
11.529389,0.000000
11.529488,0.000000
11.529586,0.000000
11.529684,0.000000
11.529783,0.000000
11.529881,0.000000
11.529979,0.000000
11.530078,0.000000
11.530176,0.000000
11.530274,0.000000
11.530372,0.000000
11.530471,0.000000
11.530569,0.000000
11.530667,0.000000
11.530765,0.000000
11.530864,0.000000
11.530962,0.000000
11.531060,0.000000
11.531158,0.000000
11.531256,0.000000
11.531355,0.000000
11.531453,0.000000
11.531551,0.000000
11.531649,0.000000
11.531747,0.000000
11.531845,0.000000
11.531943,0.000000
11.532042,0.000000
11.532140,0.000000
11.532238,0.000000
11.532336,0.000000
11.532434,0.000000
11.532532,0.000000
11.532630,0.000000
11.532728,0.000000
11.532826,0.000000
11.532924,0.000000
11.533022,0.000000
11.533120,0.000000
11.533218,0.000000
11.533316,0.000000
11.533414,0.000000
11.533512,0.000000
11.533610,0.000000
11.533708,0.000000
11.533806,0.000000
11.533904,0.000000
11.534002,0.000000
11.534100,0.000000
11.534198,0.000000
11.534295,0.000000
11.534393,0.000000
11.534491,0.000000
11.534589,0.000000
11.534687,0.000000
11.534785,0.000000
11.534883,0.000000
11.534980,0.000000
11.535078,0.000000
11.535176,0.000000
11.535274,0.000000
11.535372,0.000000
11.535469,0.000000
11.535567,0.000000
11.535665,0.000000
11.535763,0.000000
11.535860,0.000000
11.535958,0.000000
11.536056,0.000000
11.536154,0.000000
11.536251,0.000000
11.536349,0.000000
11.536447,0.000000
11.536544,0.000000
11.536642,0.000000
11.536740,0.000000
11.536837,0.000000
11.536935,0.000000
11.537033,0.000000
11.537130,0.000000
11.537228,0.000000
11.537325,0.000000
11.537423,0.000000
11.537521,0.000000
11.537618,0.000000
11.537716,0.000000
11.537813,0.000000
11.537911,0.000000
11.538008,0.000000
11.538106,0.000000
11.538203,0.000000
11.538301,0.000000
11.538398,0.000000
11.538496,0.000000
11.538593,0.000000
11.538691,0.000000
11.538788,0.000000
11.538886,0.000000
11.538983,0.000000
11.539080,0.000000
11.539178,0.000000
11.539275,0.000000
11.539373,0.000000
11.539470,0.000000
11.539567,0.000000
11.539665,0.000000
11.539762,0.000000
11.539859,0.000000
11.539957,0.000000
11.540054,0.000000
11.540151,0.000000
11.540249,0.000000
11.540346,0.000000
11.540443,0.000000
11.540541,0.000000
11.540638,0.000000
11.540735,0.000000
11.540832,0.000000
11.540930,0.000000
11.541027,0.000000
11.541124,0.000000
11.541221,0.000000
11.541319,0.000000
11.541416,0.000000
11.541513,0.000000
11.541610,0.000000
11.541707,0.000000
11.541804,0.000000
11.541902,0.000000
11.541999,0.000000
11.542096,0.000000
11.542193,0.000000
11.542290,0.000000
11.542387,0.000000
11.542484,0.000000
11.542581,0.000000
11.542678,0.000000
11.542775,0.000000
11.542873,0.000000
11.542970,0.000000
11.543067,0.000000
11.543164,0.000000
11.543261,0.000000
11.543358,0.000000
11.543455,0.000000
11.543552,0.000000
11.543649,0.000000
11.543746,0.000000
11.543843,0.000000
11.543940,0.000000
11.544036,0.000000
11.544133,0.000000
11.544230,0.000000
11.544327,0.000000
11.544424,0.000000
11.544521,0.000000
11.544618,0.000000
11.544715,0.000000
11.544812,0.000000
11.544909,0.000000
11.545005,0.000000
11.545102,0.000000
11.545199,0.000000
11.545296,0.000000
11.545393,0.000000
11.545489,0.000000
11.545586,0.000000
11.545683,0.000000
11.545780,0.000000
11.545877,0.000000
11.545973,0.000000
11.546070,0.000000
11.546167,0.000000
11.546264,0.000000
11.546360,0.000000
11.546457,0.000000
11.546554,0.000000
11.546650,0.000000
11.546747,0.000000
11.546844,0.000000
11.546940,0.000000
11.547037,0.000000
11.547134,0.000000
11.547230,0.000000
11.547327,0.000000
11.547424,0.000000
11.547520,0.000000
11.547617,0.000000
11.547713,0.000000
11.547810,0.000000
11.547906,0.000000
11.548003,0.000000
11.548100,0.000000
11.548196,0.000000
11.548293,0.000000
11.548389,0.000000
11.548486,0.000000
11.548582,0.000000
11.548679,0.000000
11.548775,0.000000
11.548872,0.000000
11.548968,0.000000
11.549065,0.000000
11.549161,0.000000
11.549257,0.000000
11.549354,0.000000
11.549450,0.000000
11.549547,0.000000
11.549643,0.000000
11.549739,0.000000
11.549836,0.000000
11.549932,0.000000
11.550029,0.000000
11.550125,0.000000
11.550221,0.000000
11.550318,0.000000
11.550414,0.000000
11.550510,0.000000
11.550607,0.000000
11.550703,0.000000
11.550799,0.000000
11.550895,0.000000
11.550992,0.000000
11.551088,0.000000
11.551184,0.000000
11.551280,0.000000
11.551377,0.000000
11.551473,0.000000
11.551569,0.000000
11.551665,0.000000
11.551761,0.000000
11.551858,0.000000
11.551954,0.000000
11.552050,0.000000
11.552146,0.000000
11.552242,0.000000
11.552338,0.000000
11.552435,0.000000
11.552531,0.000000
11.552627,0.000000
11.552723,0.000000
11.552819,0.000000
11.552915,0.000000
11.553011,0.000000
11.553107,0.000000
11.553203,0.000000
11.553299,0.000000
11.553395,0.000000
11.553491,0.000000
11.553587,0.000000
11.553683,0.000000
11.553779,0.000000
11.553875,0.000000
11.553971,0.000000
11.554067,0.000000
11.554163,0.000000
11.554259,0.000000
11.554355,0.000000
11.554451,0.000000
11.554547,0.000000
11.554643,0.000000
11.554739,0.000000
11.554835,0.000000
11.554931,0.000000
11.555027,0.000000
11.555123,0.000000
11.555218,0.000000
11.555314,0.000000
11.555410,0.000000
11.555506,0.000000
11.555602,0.000000
11.555698,0.000000
11.555793,0.000000
11.555889,0.000000
11.555985,0.000000
11.556081,0.000000
11.556177,0.000000
11.556272,0.000000
11.556368,0.000000
11.556464,0.000000
11.556560,0.000000
11.556655,0.000000
11.556751,0.000000
11.556847,0.000000
11.556942,0.000000
11.557038,0.000000
11.557134,0.000000
11.557229,0.000000
11.557325,0.000000
11.557421,0.000000
11.557516,0.000000
11.557612,0.000000
11.557708,0.000000
11.557803,0.000000
11.557899,0.000000
11.557994,0.000000
11.558090,0.000000
11.558186,0.000000
11.558281,0.000000
11.558377,0.000000
11.558472,0.000000
11.558568,0.000000
11.558663,0.000000
11.558759,0.000000
11.558854,0.000000
11.558950,0.000000
11.559045,0.000000
11.559141,0.000000
11.559236,0.000000
11.559332,0.000000
11.559427,0.000000
11.559523,0.000000
11.559618,0.000000
11.559714,0.000000
11.559809,0.000000
11.559904,0.000000
11.560000,0.000000
11.560095,0.000000
11.560191,0.000000
11.560286,0.000000
11.560381,0.000000
11.560477,0.000000
11.560572,0.000000
11.560667,0.000000
11.560763,0.000000
11.560858,0.000000
11.560953,0.000000
11.561049,0.000000
11.561144,0.000000
11.561239,0.000000
11.561335,0.000000
11.561430,0.000000
11.561525,0.000000
11.561620,0.000000
11.561716,0.000000
11.561811,0.000000
11.561906,0.000000
11.562001,0.000000
11.562097,0.000000
11.562192,0.000000
11.562287,0.000000
11.562382,0.000000
11.562477,0.000000
11.562572,0.000000
11.562668,0.000000
11.562763,0.000000
11.562858,0.000000
11.562953,0.000000
11.563048,0.000000
11.563143,0.000000
11.563238,0.000000
11.563333,0.000000
11.563428,0.000000
11.563524,0.000000
11.563619,0.000000
11.563714,0.000000
11.563809,0.000000
11.563904,0.000000
11.563999,0.000000
11.564094,0.000000
11.564189,0.000000
11.564284,0.000000
11.564379,0.000000
11.564474,0.000000
11.564569,0.000000
11.564664,0.000000
11.564759,0.000000
11.564854,0.000000
11.564948,0.000000
11.565043,0.000000
11.565138,0.000000
11.565233,0.000000
11.565328,0.000000
11.565423,0.000000
11.565518,0.000000
11.565613,0.000000
11.565708,0.000000
11.565803,0.000000
11.565897,0.000000
11.565992,0.000000
11.566087,0.000000
11.566182,0.000000
11.566277,0.000000
11.566371,0.000000
11.566466,0.000000
11.566561,0.000000
11.566656,0.000000
11.566751,0.000000
11.566845,0.000000
11.566940,0.000000
11.567035,0.000000
11.567130,0.000000
11.567224,0.000000
11.567319,0.000000
11.567414,0.000000
11.567508,0.000000
11.567603,0.000000
11.567698,0.000000
11.567792,0.000000
11.567887,0.000000
11.567982,0.000000
11.568076,0.000000
11.568171,0.000000
11.568266,0.000000
11.568360,0.000000
11.568455,0.000000
11.568549,0.000000
11.568644,0.000000
11.568739,0.000000
11.568833,0.000000
11.568928,0.000000
11.569022,0.000000
11.569117,0.000000
11.569211,0.000000
11.569306,0.000000
11.569400,0.000000
11.569495,0.000000
11.569589,0.000000
11.569684,0.000000
11.569778,0.000000
11.569873,0.000000
11.569967,0.000000
11.570062,0.000000
11.570156,0.000000
11.570251,0.000000
11.570345,0.000000
11.570439,0.000000
11.570534,0.000000
11.570628,0.000000
11.570723,0.000000
11.570817,0.000000
11.570911,0.000000
11.571006,0.000000
11.571100,0.000000
11.571194,0.000000
11.571289,0.000000
11.571383,0.000000
11.571477,0.000000
11.571572,0.000000
11.571666,0.000000
11.571760,0.000000
11.571855,0.000000
11.571949,0.000000
11.572043,0.000000
11.572137,0.000000
11.572232,0.000000
11.572326,0.000000
11.572420,0.000000
11.572514,0.000000
11.572608,0.000000
11.572703,0.000000
11.572797,0.000000
11.572891,0.000000
11.572985,0.000000
11.573079,0.000000
11.573174,0.000000
11.573268,0.000000
11.573362,0.000000
11.573456,0.000000
11.573550,0.000000
11.573644,0.000000
11.573738,0.000000
11.573832,0.000000
11.573926,0.000000
11.574021,0.000000
11.574115,0.000000
11.574209,0.000000
11.574303,0.000000
11.574397,0.000000
11.574491,0.000000
11.574585,0.000000
11.574679,0.000000
11.574773,0.000000
11.574867,0.000000
11.574961,0.000000
11.575055,0.000000
11.575149,0.000000
11.575243,0.000000
11.575337,0.000000
11.575431,0.000000
11.575525,0.000000
11.575619,0.000000
11.575712,0.000000
11.575806,0.000000
11.575900,0.000000
11.575994,0.000000
11.576088,0.000000
11.576182,0.000000
11.576276,0.000000
11.576370,0.000000
11.576463,0.000000
11.576557,0.000000
11.576651,0.000000
11.576745,0.000000
11.576839,0.000000
11.576933,0.000000
11.577026,0.000000
11.577120,0.000000
11.577214,0.000000
11.577308,0.000000
11.577401,0.000000
11.577495,0.000000
11.577589,0.000000
11.577683,0.000000
11.577776,0.000000
11.577870,0.000000
11.577964,0.000000
11.578058,0.000000
11.578151,0.000000
11.578245,0.000000
11.578339,0.000000
11.578432,0.000000
11.578526,0.000000
11.578620,0.000000
11.578713,0.000000
11.578807,0.000000
11.578900,0.000000
11.578994,0.000000
11.579088,0.000000
11.579181,0.000000
11.579275,0.000000
11.579368,0.000000
11.579462,0.000000
11.579556,0.000000
11.579649,0.000000
11.579743,0.000000
11.579836,0.000000
11.579930,0.000000
11.580023,0.000000
11.580117,0.000000
11.580210,0.000000
11.580304,0.000000
11.580397,0.000000
11.580491,0.000000
11.580584,0.000000
11.580678,0.000000
11.580771,0.000000
11.580864,0.000000
11.580958,0.000000
11.581051,0.000000
11.581145,0.000000
11.581238,0.000000
11.581331,0.000000
11.581425,0.000000
11.581518,0.000000
11.581612,0.000000
11.581705,0.000000
11.581798,0.000000
11.581892,0.000000
11.581985,0.000000
11.582078,0.000000
11.582172,0.000000
11.582265,0.000000
11.582358,0.000000
11.582452,0.000000
11.582545,0.000000
11.582638,0.000000
11.582731,0.000000
11.582825,0.000000
11.582918,0.000000
11.583011,0.000000
11.583104,0.000000
11.583198,0.000000
11.583291,0.000000
11.583384,0.000000
11.583477,0.000000
11.583570,0.000000
11.583663,0.000000
11.583757,0.000000
11.583850,0.000000
11.583943,0.000000
11.584036,0.000000
11.584129,0.000000
11.584222,0.000000
11.584315,0.000000
11.584409,0.000000
11.584502,0.000000
11.584595,0.000000
11.584688,0.000000
11.584781,0.000000
11.584874,0.000000
11.584967,0.000000
11.585060,0.000000
11.585153,0.000000
11.585246,0.000000
11.585339,0.000000
11.585432,0.000000
11.585525,0.000000
11.585618,0.000000
11.585711,0.000000
11.585804,0.000000
11.585897,0.000000
11.585990,0.000000
11.586083,0.000000
11.586176,0.000000
11.586269,0.000000
11.586362,0.000000
11.586455,0.000000
11.586548,0.000000
11.586641,0.000000
11.586733,0.000000
11.586826,0.000000
11.586919,0.000000
11.587012,0.000000
11.587105,0.000000
11.587198,0.000000
11.587291,0.000000
11.587383,0.000000
11.587476,0.000000
11.587569,0.000000
11.587662,0.000000
11.587755,0.000000
11.587847,0.000000
11.587940,0.000000
11.588033,0.000000
11.588126,0.000000
11.588218,0.000000
11.588311,0.000000
11.588404,0.000000
11.588497,0.000000
11.588589,0.000000
11.588682,0.000000
11.588775,0.000000
11.588867,0.000000
11.588960,0.000000
11.589053,0.000000
11.589145,0.000000
11.589238,0.000000
11.589331,0.000000
11.589423,0.000000
11.589516,0.000000
11.589609,0.000000
11.589701,0.000000
11.589794,0.000000
11.589887,0.000000
11.589979,0.000000
11.590072,0.000000
11.590164,0.000000
11.590257,0.000000
11.590349,0.000000
11.590442,0.000000
11.590534,0.000000
11.590627,0.000000
11.590719,0.000000
11.590812,0.000000
11.590905,0.000000
11.590997,0.000000
11.591089,0.000000
11.591182,0.000000
11.591274,0.000000
11.591367,0.000000
11.591459,0.000000
11.591552,0.000000
11.591644,0.000000
11.591737,0.000000
11.591829,0.000000
11.591921,0.000000
11.592014,0.000000
11.592106,0.000000
11.592199,0.000000
11.592291,0.000000
11.592383,0.000000
11.592476,0.000000
11.592568,0.000000
11.592660,0.000000
11.592753,0.000000
11.592845,0.000000
11.592937,0.000000
11.593030,0.000000
11.593122,0.000000
11.593214,0.000000
11.593307,0.000000
11.593399,0.000000
11.593491,0.000000
11.593583,0.000000
11.593676,0.000000
11.593768,0.000000
11.593860,0.000000
11.593952,0.000000
11.594045,0.000000
11.594137,0.000000
11.594229,0.000000
11.594321,0.000000
11.594413,0.000000
11.594505,0.000000
11.594598,0.000000
11.594690,0.000000
11.594782,0.000000
11.594874,0.000000
11.594966,0.000000
11.595058,0.000000
11.595150,0.000000
11.595243,0.000000
11.595335,0.000000
11.595427,0.000000
11.595519,0.000000
11.595611,0.000000
11.595703,0.000000
11.595795,0.000000
11.595887,0.000000
11.595979,0.000000
11.596071,0.000000
11.596163,0.000000
11.596255,0.000000
11.596347,0.000000
11.596439,0.000000
11.596531,0.000000
11.596623,0.000000
11.596715,0.000000
11.596807,0.000000
11.596899,0.000000
11.596991,0.000000
11.597083,0.000000
11.597175,0.000000
11.597267,0.000000
11.597359,0.000000
11.597450,0.000000
11.597542,0.000000
11.597634,0.000000
11.597726,0.000000
11.597818,0.000000
11.597910,0.000000
11.598002,0.000000
11.598093,0.000000
11.598185,0.000000
11.598277,0.000000
11.598369,0.000000
11.598461,0.000000
11.598553,0.000000
11.598644,0.000000
11.598736,0.000000
11.598828,0.000000
11.598920,0.000000
11.599011,0.000000
11.599103,0.000000
11.599195,0.000000
11.599287,0.000000
11.599378,0.000000
11.599470,0.000000
11.599562,0.000000
11.599653,0.000000
11.599745,0.000000
11.599837,0.000000
11.599929,0.000000
11.600020,0.000000
11.600112,0.000000
11.600203,0.000000
11.600295,0.000000
11.600387,0.000000
11.600478,0.000000
11.600570,0.000000
11.600662,0.000000
11.600753,0.000000
11.600845,0.000000
11.600936,0.000000
11.601028,0.000000
11.601119,0.000000
11.601211,0.000000
11.601303,0.000000
11.601394,0.000000
11.601486,0.000000
11.601577,0.000000
11.601669,0.000000
11.601760,0.000000
11.601852,0.000000
11.601943,0.000000
11.602035,0.000000
11.602126,0.000000
11.602218,0.000000
11.602309,0.000000
11.602400,0.000000
11.602492,0.000000
11.602583,0.000000
11.602675,0.000000
11.602766,0.000000
11.602858,0.000000
11.602949,0.000000
11.603040,0.000000
11.603132,0.000000
11.603223,0.000000
11.603314,0.000000
11.603406,0.000000
11.603497,0.000000
11.603588,0.000000
11.603680,0.000000
11.603771,0.000000
11.603862,0.000000
11.603954,0.000000
11.604045,0.000000
11.604136,0.000000
11.604228,0.000000
11.604319,0.000000
11.604410,0.000000
11.604501,0.000000
11.604593,0.000000
11.604684,0.000000
11.604775,0.000000
11.604866,0.000000
11.604958,0.000000
11.605049,0.000000
11.605140,0.000000
11.605231,0.000000
11.605322,0.000000
11.605413,0.000000
11.605505,0.000000
11.605596,0.000000
11.605687,0.000000
11.605778,0.000000
11.605869,0.000000
11.605960,0.000000
11.606051,0.000000
11.606143,0.000000
11.606234,0.000000
11.606325,0.000000
11.606416,0.000000
11.606507,0.000000
11.606598,0.000000
11.606689,0.000000
11.606780,0.000000
11.606871,0.000000
11.606962,0.000000
11.607053,0.000000
11.607144,0.000000
11.607235,0.000000
11.607326,0.000000
11.607417,0.000000
11.607508,0.000000
11.607599,0.000000
11.607690,0.000000
11.607781,0.000000
11.607872,0.000000
11.607963,0.000000
11.608054,0.000000
11.608145,0.000000
11.608236,0.000000
11.608327,0.000000
11.608417,0.000000
11.608508,0.000000
11.608599,0.000000
11.608690,0.000000
11.608781,0.000000
11.608872,0.000000
11.608963,0.000000
11.609053,0.000000
11.609144,0.000000
11.609235,0.000000
11.609326,0.000000
11.609417,0.000000
11.609508,0.000000
11.609598,0.000000
11.609689,0.000000
11.609780,0.000000
11.609871,0.000000
11.609961,0.000000
11.610052,0.000000
11.610143,0.000000
11.610234,0.000000
11.610324,0.000000
11.610415,0.000000
11.610506,0.000000
11.610596,0.000000
11.610687,0.000000
11.610778,0.000000
11.610869,0.000000
11.610959,0.000000
11.611050,0.000000
11.611141,0.000000
11.611231,0.000000
11.611322,0.000000
11.611412,0.000000
11.611503,0.000000
11.611594,0.000000
11.611684,0.000000
11.611775,0.000000
11.611865,0.000000
11.611956,0.000000
11.612047,0.000000
11.612137,0.000000
11.612228,0.000000
11.612318,0.000000
11.612409,0.000000
11.612499,0.000000
11.612590,0.000000
11.612680,0.000000
11.612771,0.000000
11.612861,0.000000
11.612952,0.000000
11.613042,0.000000
11.613133,0.000000
11.613223,0.000000
11.613314,0.000000
11.613404,0.000000
11.613495,0.000000
11.613585,0.000000
11.613675,0.000000
11.613766,0.000000
11.613856,0.000000
11.613947,0.000000
11.614037,0.000000
11.614127,0.000000
11.614218,0.000000
11.614308,0.000000
11.614398,0.000000
11.614489,0.000000
11.614579,0.000000
11.614669,0.000000
11.614760,0.000000
11.614850,0.000000
11.614940,0.000000
11.615031,0.000000
11.615121,0.000000
11.615211,0.000000
11.615302,0.000000
11.615392,0.000000
11.615482,0.000000
11.615572,0.000000
11.615663,0.000000
11.615753,0.000000
11.615843,0.000000
11.615933,0.000000
11.616023,0.000000
11.616114,0.000000
11.616204,0.000000
11.616294,0.000000
11.616384,0.000000
11.616474,0.000000
11.616564,0.000000
11.616655,0.000000
11.616745,0.000000
11.616835,0.000000
11.616925,0.000000
11.617015,0.000000
11.617105,0.000000
11.617195,0.000000
11.617285,0.000000
11.617376,0.000000
11.617466,0.000000
11.617556,0.000000
11.617646,0.000000
11.617736,0.000000
11.617826,0.000000
11.617916,0.000000
11.618006,0.000000
11.618096,0.000000
11.618186,0.000000
11.618276,0.000000
11.618366,0.000000
11.618456,0.000000
11.618546,0.000000
11.618636,0.000000
11.618726,0.000000
11.618816,0.000000
11.618906,0.000000
11.618996,0.000000
11.619086,0.000000
11.619176,0.000000
11.619266,0.000000
11.619355,0.000000
11.619445,0.000000
11.619535,0.000000
11.619625,0.000000
11.619715,0.000000
11.619805,0.000000
11.619895,0.000000
11.619985,0.000000
11.620074,0.000000
11.620164,0.000000
11.620254,0.000000
11.620344,0.000000
11.620434,0.000000
11.620523,0.000000
11.620613,0.000000
11.620703,0.000000
11.620793,0.000000
11.620883,0.000000
11.620972,0.000000
11.621062,0.000000
11.621152,0.000000
11.621242,0.000000
11.621331,0.000000
11.621421,0.000000
11.621511,0.000000
11.621600,0.000000
11.621690,0.000000
11.621780,0.000000
11.621870,0.000000
11.621959,0.000000
11.622049,0.000000
11.622139,0.000000
11.622228,0.000000
11.622318,0.000000
11.622407,0.000000
11.622497,0.000000
11.622587,0.000000
11.622676,0.000000
11.622766,0.000000
11.622856,0.000000
11.622945,0.000000
11.623035,0.000000
11.623124,0.000000
11.623214,0.000000
11.623303,0.000000
11.623393,0.000000
11.623482,0.000000
11.623572,0.000000
11.623662,0.000000
11.623751,0.000000
11.623841,0.000000
11.623930,0.000000
11.624020,0.000000
11.624109,0.000000
11.624198,0.000000
11.624288,0.000000
11.624377,0.000000
11.624467,0.000000
11.624556,0.000000
11.624646,0.000000
11.624735,0.000000
11.624825,0.000000
11.624914,0.000000
11.625003,0.000000
11.625093,0.000000
11.625182,0.000000
11.625272,0.000000
11.625361,0.000000
11.625450,0.000000
11.625540,0.000000
11.625629,0.000000
11.625718,0.000000
11.625808,0.000000
11.625897,0.000000
11.625986,0.000000
11.626076,0.000000
11.626165,0.000000
11.626254,0.000000
11.626343,0.000000
11.626433,0.000000
11.626522,0.000000
11.626611,0.000000
11.626700,0.000000
11.626790,0.000000
11.626879,0.000000
11.626968,0.000000
11.627057,0.000000
11.627147,0.000000
11.627236,0.000000
11.627325,0.000000
11.627414,0.000000
11.627503,0.000000
11.627593,0.000000
11.627682,0.000000
11.627771,0.000000
11.627860,0.000000
11.627949,0.000000
11.628038,0.000000
11.628127,0.000000
11.628217,0.000000
11.628306,0.000000
11.628395,0.000000
11.628484,0.000000
11.628573,0.000000
11.628662,0.000000
11.628751,0.000000
11.628840,0.000000
11.628929,0.000000
11.629018,0.000000
11.629107,0.000000
11.629196,0.000000
11.629285,0.000000
11.629374,0.000000
11.629463,0.000000
11.629552,0.000000
11.629641,0.000000
11.629730,0.000000
11.629819,0.000000
11.629908,0.000000
11.629997,0.000000
11.630086,0.000000
11.630175,0.000000
11.630264,0.000000
11.630353,0.000000
11.630442,0.000000
11.630531,0.000000
11.630620,0.000000
11.630709,0.000000
11.630797,0.000000
11.630886,0.000000
11.630975,0.000000
11.631064,0.000000
11.631153,0.000000
11.631242,0.000000
11.631331,0.000000
11.631419,0.000000
11.631508,0.000000
11.631597,0.000000
11.631686,0.000000
11.631775,0.000000
11.631863,0.000000
11.631952,0.000000
11.632041,0.000000
11.632130,0.000000
11.632218,0.000000
11.632307,0.000000
11.632396,0.000000
11.632485,0.000000
11.632573,0.000000
11.632662,0.000000
11.632751,0.000000
11.632840,0.000000
11.632928,0.000000
11.633017,0.000000
11.633106,0.000000
11.633194,0.000000
11.633283,0.000000
11.633372,0.000000
11.633460,0.000000
11.633549,0.000000
11.633638,0.000000
11.633726,0.000000
11.633815,0.000000
11.633903,0.000000
11.633992,0.000000
11.634081,0.000000
11.634169,0.000000
11.634258,0.000000
11.634346,0.000000
11.634435,0.000000
11.634523,0.000000
11.634612,0.000000
11.634701,0.000000
11.634789,0.000000
11.634878,0.000000
11.634966,0.000000
11.635055,0.000000
11.635143,0.000000
11.635232,0.000000
11.635320,0.000000
11.635409,0.000000
11.635497,0.000000
11.635585,0.000000
11.635674,0.000000
11.635762,0.000000
11.635851,0.000000
11.635939,0.000000
11.636028,0.000000
11.636116,0.000000
11.636204,0.000000
11.636293,0.000000
11.636381,0.000000
11.636470,0.000000
11.636558,0.000000
11.636646,0.000000
11.636735,0.000000
11.636823,0.000000
11.636911,0.000000
11.637000,0.000000
11.637088,0.000000
11.637176,0.000000
11.637265,0.000000
11.637353,0.000000
11.637441,0.000000
11.637530,0.000000
11.637618,0.000000
11.637706,0.000000
11.637794,0.000000
11.637883,0.000000
11.637971,0.000000
11.638059,0.000000
11.638147,0.000000
11.638236,0.000000
11.638324,0.000000
11.638412,0.000000
11.638500,0.000000
11.638588,0.000000
11.638677,0.000000
11.638765,0.000000
11.638853,0.000000
11.638941,0.000000
11.639029,0.000000
11.639117,0.000000
11.639206,0.000000
11.639294,0.000000
11.639382,0.000000
11.639470,0.000000
11.639558,0.000000
11.639646,0.000000
11.639734,0.000000
11.639822,0.000000
11.639910,0.000000
11.639999,0.000000
11.640087,0.000000
11.640175,0.000000
11.640263,0.000000
11.640351,0.000000
11.640439,0.000000
11.640527,0.000000
11.640615,0.000000
11.640703,0.000000
11.640791,0.000000
11.640879,0.000000
11.640967,0.000000
11.641055,0.000000
11.641143,0.000000
11.641231,0.000000
11.641319,0.000000
11.641407,0.000000
11.641495,0.000000
11.641582,0.000000
11.641670,0.000000
11.641758,0.000000
11.641846,0.000000
11.641934,0.000000
11.642022,0.000000
11.642110,0.000000
11.642198,0.000000
11.642286,0.000000
11.642374,0.000000
11.642461,0.000000
11.642549,0.000000
11.642637,0.000000
11.642725,0.000000
11.642813,0.000000
11.642901,0.000000
11.642988,0.000000
11.643076,0.000000
11.643164,0.000000
11.643252,0.000000
11.643340,0.000000
11.643427,0.000000
11.643515,0.000000
11.643603,0.000000
11.643691,0.000000
11.643778,0.000000
11.643866,0.000000
11.643954,0.000000
11.644041,0.000000
11.644129,0.000000
11.644217,0.000000
11.644305,0.000000
11.644392,0.000000
11.644480,0.000000
11.644568,0.000000
11.644655,0.000000
11.644743,0.000000
11.644831,0.000000
11.644918,0.000000
11.645006,0.000000
11.645093,0.000000
11.645181,0.000000
11.645269,0.000000
11.645356,0.000000
11.645444,0.000000
11.645531,0.000000
11.645619,0.000000
11.645707,0.000000
11.645794,0.000000
11.645882,0.000000
11.645969,0.000000
11.646057,0.000000
11.646144,0.000000
11.646232,0.000000
11.646319,0.000000
11.646407,0.000000
11.646494,0.000000
11.646582,0.000000
11.646669,0.000000
11.646757,0.000000
11.646844,0.000000
11.646932,0.000000
11.647019,0.000000
11.647107,0.000000
11.647194,0.000000
11.647282,0.000000
11.647369,0.000000
11.647456,0.000000
11.647544,0.000000
11.647631,0.000000
11.647719,0.000000
11.647806,0.000000
11.647893,0.000000
11.647981,0.000000
11.648068,0.000000
11.648155,0.000000
11.648243,0.000000
11.648330,0.000000
11.648417,0.000000
11.648505,0.000000
11.648592,0.000000
11.648679,0.000000
11.648767,0.000000
11.648854,0.000000
11.648941,0.000000
11.649029,0.000000
11.649116,0.000000
11.649203,0.000000
11.649290,0.000000
11.649378,0.000000
11.649465,0.000000
11.649552,0.000000
11.649639,0.000000
11.649727,0.000000
11.649814,0.000000
11.649901,0.000000
11.649988,0.000000
11.650075,0.000000
11.650162,0.000000
11.650250,0.000000
11.650337,0.000000
11.650424,0.000000
11.650511,0.000000
11.650598,0.000000
11.650685,0.000000
11.650773,0.000000
11.650860,0.000000
11.650947,0.000000
11.651034,0.000000
11.651121,0.000000
11.651208,0.000000
11.651295,0.000000
11.651382,0.000000
11.651469,0.000000
11.651556,0.000000
11.651643,0.000000
11.651730,0.000000
11.651817,0.000000
11.651904,0.000000
11.651992,0.000000
11.652079,0.000000
11.652166,0.000000
11.652253,0.000000
11.652340,0.000000
11.652427,0.000000
11.652513,0.000000
11.652600,0.000000
11.652687,0.000000
11.652774,0.000000
11.652861,0.000000
11.652948,0.000000
11.653035,0.000000
11.653122,0.000000
11.653209,0.000000
11.653296,0.000000
11.653383,0.000000
11.653470,0.000000
11.653557,0.000000
11.653643,0.000000
11.653730,0.000000
11.653817,0.000000
11.653904,0.000000
11.653991,0.000000
11.654078,0.000000
11.654165,0.000000
11.654251,0.000000
11.654338,0.000000
11.654425,0.000000
11.654512,0.000000
11.654599,0.000000
11.654685,0.000000
11.654772,0.000000
11.654859,0.000000
11.654946,0.000000
11.655032,0.000000
11.655119,0.000000
11.655206,0.000000
11.655293,0.000000
11.655379,0.000000
11.655466,0.000000
11.655553,0.000000
11.655640,0.000000
11.655726,0.000000
11.655813,0.000000
11.655900,0.000000
11.655986,0.000000
11.656073,0.000000
11.656160,0.000000
11.656246,0.000000
11.656333,0.000000
11.656420,0.000000
11.656506,0.000000
11.656593,0.000000
11.656679,0.000000
11.656766,0.000000
11.656853,0.000000
11.656939,0.000000
11.657026,0.000000
11.657112,0.000000
11.657199,0.000000
11.657286,0.000000
11.657372,0.000000
11.657459,0.000000
11.657545,0.000000
11.657632,0.000000
11.657718,0.000000
11.657805,0.000000
11.657891,0.000000
11.657978,0.000000
11.658064,0.000000
11.658151,0.000000
11.658237,0.000000
11.658324,0.000000
11.658410,0.000000
11.658497,0.000000
11.658583,0.000000
11.658669,0.000000
11.658756,0.000000
11.658842,0.000000
11.658929,0.000000
11.659015,0.000000
11.659102,0.000000
11.659188,0.000000
11.659274,0.000000
11.659361,0.000000
11.659447,0.000000
11.659533,0.000000
11.659620,0.000000
11.659706,0.000000
11.659793,0.000000
11.659879,0.000000
11.659965,0.000000
11.660052,0.000000
11.660138,0.000000
11.660224,0.000000
11.660310,0.000000
11.660397,0.000000
11.660483,0.000000
11.660569,0.000000
11.660656,0.000000
11.660742,0.000000
11.660828,0.000000
11.660914,0.000000
11.661001,0.000000
11.661087,0.000000
11.661173,0.000000
11.661259,0.000000
11.661345,0.000000
11.661432,0.000000
11.661518,0.000000
11.661604,0.000000
11.661690,0.000000
11.661776,0.000000
11.661863,0.000000
11.661949,0.000000
11.662035,0.000000
11.662121,0.000000
11.662207,0.000000
11.662293,0.000000
11.662379,0.000000
11.662466,0.000000
11.662552,0.000000
11.662638,0.000000
11.662724,0.000000
11.662810,0.000000
11.662896,0.000000
11.662982,0.000000
11.663068,0.000000
11.663154,0.000000
11.663240,0.000000
11.663326,0.000000
11.663412,0.000000
11.663498,0.000000
11.663584,0.000000
11.663670,0.000000
11.663756,0.000000
11.663842,0.000000
11.663928,0.000000
11.664014,0.000000
11.664100,0.000000
11.664186,0.000000
11.664272,0.000000
11.664358,0.000000
11.664444,0.000000
11.664530,0.000000
11.664616,0.000000
11.664702,0.000000
11.664788,0.000000
11.664874,0.000000
11.664960,0.000000
11.665046,0.000000
11.665131,0.000000
11.665217,0.000000
11.665303,0.000000
11.665389,0.000000
11.665475,0.000000
11.665561,0.000000
11.665647,0.000000
11.665732,0.000000
11.665818,0.000000
11.665904,0.000000
11.665990,0.000000
11.666076,0.000000
11.666161,0.000000
11.666247,0.000000
11.666333,0.000000
11.666419,0.000000
11.666505,0.000000
11.666590,0.000000
11.666676,0.000000
11.666762,0.000000
11.666848,0.000000
11.666933,0.000000
11.667019,0.000000
11.667105,0.000000
11.667190,0.000000
11.667276,0.000000
11.667362,0.000000
11.667448,0.000000
11.667533,0.000000
11.667619,0.000000
11.667705,0.000000
11.667790,0.000000
11.667876,0.000000
11.667961,0.000000
11.668047,0.000000
11.668133,0.000000
11.668218,0.000000
11.668304,0.000000
11.668390,0.000000
11.668475,0.000000
11.668561,0.000000
11.668646,0.000000
11.668732,0.000000
11.668817,0.000000
11.668903,0.000000
11.668989,0.000000
11.669074,0.000000
11.669160,0.000000
11.669245,0.000000
11.669331,0.000000
11.669416,0.000000
11.669502,0.000000
11.669587,0.000000
11.669673,0.000000
11.669758,0.000000
11.669844,0.000000
11.669929,0.000000
11.670015,0.000000
11.670100,0.000000
11.670186,0.000000
11.670271,0.000000
11.670356,0.000000
11.670442,0.000000
11.670527,0.000000
11.670613,0.000000
11.670698,0.000000
11.670784,0.000000
11.670869,0.000000
11.670954,0.000000
11.671040,0.000000
11.671125,0.000000
11.671210,0.000000
11.671296,0.000000
11.671381,0.000000
11.671466,0.000000
11.671552,0.000000
11.671637,0.000000
11.671722,0.000000
11.671808,0.000000
11.671893,0.000000
11.671978,0.000000
11.672064,0.000000
11.672149,0.000000
11.672234,0.000000
11.672320,0.000000
11.672405,0.000000
11.672490,0.000000
11.672575,0.000000
11.672661,0.000000
11.672746,0.000000
11.672831,0.000000
11.672916,0.000000
11.673001,0.000000
11.673087,0.000000
11.673172,0.000000
11.673257,0.000000
11.673342,0.000000
11.673427,0.000000
11.673513,0.000000
11.673598,0.000000
11.673683,0.000000
11.673768,0.000000
11.673853,0.000000
11.673938,0.000000
11.674023,0.000000
11.674109,0.000000
11.674194,0.000000
11.674279,0.000000
11.674364,0.000000
11.674449,0.000000
11.674534,0.000000
11.674619,0.000000
11.674704,0.000000
11.674789,0.000000
11.674874,0.000000
11.674959,0.000000
11.675044,0.000000
11.675129,0.000000
11.675214,0.000000
11.675299,0.000000
11.675384,0.000000
11.675469,0.000000
11.675554,0.000000
11.675639,0.000000
11.675724,0.000000
11.675809,0.000000
11.675894,0.000000
11.675979,0.000000
11.676064,0.000000
11.676149,0.000000
11.676234,0.000000
11.676319,0.000000
11.676404,0.000000
11.676489,0.000000
11.676574,0.000000
11.676659,0.000000
11.676744,0.000000
11.676828,0.000000
11.676913,0.000000
11.676998,0.000000
11.677083,0.000000
11.677168,0.000000
11.677253,0.000000
11.677338,0.000000
11.677422,0.000000
11.677507,0.000000
11.677592,0.000000
11.677677,0.000000
11.677762,0.000000
11.677847,0.000000
11.677931,0.000000
11.678016,0.000000
11.678101,0.000000
11.678186,0.000000
11.678270,0.000000
11.678355,0.000000
11.678440,0.000000
11.678525,0.000000
11.678609,0.000000
11.678694,0.000000
11.678779,0.000000
11.678864,0.000000
11.678948,0.000000
11.679033,0.000000
11.679118,0.000000
11.679202,0.000000
11.679287,0.000000
11.679372,0.000000
11.679456,0.000000
11.679541,0.000000
11.679626,0.000000
11.679710,0.000000
11.679795,0.000000
11.679880,0.000000
11.679964,0.000000
11.680049,0.000000
11.680133,0.000000
11.680218,0.000000
11.680303,0.000000
11.680387,0.000000
11.680472,0.000000
11.680556,0.000000
11.680641,0.000000
11.680725,0.000000
11.680810,0.000000
11.680895,0.000000
11.680979,0.000000
11.681064,0.000000
11.681148,0.000000
11.681233,0.000000
11.681317,0.000000
11.681402,0.000000
11.681486,0.000000
11.681571,0.000000
11.681655,0.000000
11.681740,0.000000
11.681824,0.000000
11.681908,0.000000
11.681993,0.000000
11.682077,0.000000
11.682162,0.000000
11.682246,0.000000
11.682331,0.000000
11.682415,0.000000
11.682499,0.000000
11.682584,0.000000
11.682668,0.000000
11.682753,0.000000
11.682837,0.000000
11.682921,0.000000
11.683006,0.000000
11.683090,0.000000
11.683174,0.000000
11.683259,0.000000
11.683343,0.000000
11.683427,0.000000
11.683512,0.000000
11.683596,0.000000
11.683680,0.000000
11.683765,0.000000
11.683849,0.000000
11.683933,0.000000
11.684018,0.000000
11.684102,0.000000
11.684186,0.000000
11.684270,0.000000
11.684355,0.000000
11.684439,0.000000
11.684523,0.000000
11.684607,0.000000
11.684692,0.000000
11.684776,0.000000
11.684860,0.000000
11.684944,0.000000
11.685028,0.000000
11.685113,0.000000
11.685197,0.000000
11.685281,0.000000
11.685365,0.000000
11.685449,0.000000
11.685533,0.000000
11.685617,0.000000
11.685702,0.000000
11.685786,0.000000
11.685870,0.000000
11.685954,0.000000
11.686038,0.000000
11.686122,0.000000
11.686206,0.000000
11.686290,0.000000
11.686374,0.000000
11.686459,0.000000
11.686543,0.000000
11.686627,0.000000
11.686711,0.000000
11.686795,0.000000
11.686879,0.000000
11.686963,0.000000
11.687047,0.000000
11.687131,0.000000
11.687215,0.000000
11.687299,0.000000
11.687383,0.000000
11.687467,0.000000
11.687551,0.000000
11.687635,0.000000
11.687719,0.000000
11.687803,0.000000
11.687887,0.000000
11.687971,0.000000
11.688055,0.000000
11.688138,0.000000
11.688222,0.000000
11.688306,0.000000
11.688390,0.000000
11.688474,0.000000
11.688558,0.000000
11.688642,0.000000
11.688726,0.000000
11.688810,0.000000
11.688894,0.000000
11.688977,0.000000
11.689061,0.000000
11.689145,0.000000
11.689229,0.000000
11.689313,0.000000
11.689397,0.000000
11.689480,0.000000
11.689564,0.000000
11.689648,0.000000
11.689732,0.000000
11.689816,0.000000
11.689899,0.000000
11.689983,0.000000
11.690067,0.000000
11.690151,0.000000
11.690234,0.000000
11.690318,0.000000
11.690402,0.000000
11.690486,0.000000
11.690569,0.000000
11.690653,0.000000
11.690737,0.000000
11.690821,0.000000
11.690904,0.000000
11.690988,0.000000
11.691072,0.000000
11.691155,0.000000
11.691239,0.000000
11.691323,0.000000
11.691406,0.000000
11.691490,0.000000
11.691574,0.000000
11.691657,0.000000
11.691741,0.000000
11.691825,0.000000
11.691908,0.000000
11.691992,0.000000
11.692075,0.000000
11.692159,0.000000
11.692243,0.000000
11.692326,0.000000
11.692410,0.000000
11.692493,0.000000
11.692577,0.000000
11.692660,0.000000
11.692744,0.000000
11.692827,0.000000
11.692911,0.000000
11.692994,0.000000
11.693078,0.000000
11.693162,0.000000
11.693245,0.000000
11.693329,0.000000
11.693412,0.000000
11.693495,0.000000
11.693579,0.000000
11.693662,0.000000
11.693746,0.000000
11.693829,0.000000
11.693913,0.000000
11.693996,0.000000
11.694080,0.000000
11.694163,0.000000
11.694247,0.000000
11.694330,0.000000
11.694413,0.000000
11.694497,0.000000
11.694580,0.000000
11.694664,0.000000
11.694747,0.000000
11.694830,0.000000
11.694914,0.000000
11.694997,0.000000
11.695080,0.000000
11.695164,0.000000
11.695247,0.000000
11.695330,0.000000
11.695414,0.000000
11.695497,0.000000
11.695580,0.000000
11.695664,0.000000
11.695747,0.000000
11.695830,0.000000
11.695913,0.000000
11.695997,0.000000
11.696080,0.000000
11.696163,0.000000
11.696247,0.000000
11.696330,0.000000
11.696413,0.000000
11.696496,0.000000
11.696579,0.000000
11.696663,0.000000
11.696746,0.000000
11.696829,0.000000
11.696912,0.000000
11.696995,0.000000
11.697079,0.000000
11.697162,0.000000
11.697245,0.000000
11.697328,0.000000
11.697411,0.000000
11.697494,0.000000
11.697578,0.000000
11.697661,0.000000
11.697744,0.000000
11.697827,0.000000
11.697910,0.000000
11.697993,0.000000
11.698076,0.000000
11.698159,0.000000
11.698243,0.000000
11.698326,0.000000
11.698409,0.000000
11.698492,0.000000
11.698575,0.000000
11.698658,0.000000
11.698741,0.000000
11.698824,0.000000
11.698907,0.000000
11.698990,0.000000
11.699073,0.000000
11.699156,0.000000
11.699239,0.000000
11.699322,0.000000
11.699405,0.000000
11.699488,0.000000
11.699571,0.000000
11.699654,0.000000
11.699737,0.000000
11.699820,0.000000
11.699903,0.000000
11.699986,0.000000
11.700069,0.000000
11.700152,0.000000
11.700235,0.000000
11.700317,0.000000
11.700400,0.000000
11.700483,0.000000
11.700566,0.000000
11.700649,0.000000
11.700732,0.000000
11.700815,0.000000
11.700898,0.000000
11.700981,0.000000
11.701063,0.000000
11.701146,0.000000
11.701229,0.000000
11.701312,0.000000
11.701395,0.000000
11.701478,0.000000
11.701560,0.000000
11.701643,0.000000
11.701726,0.000000
11.701809,0.000000
11.701892,0.000000
11.701974,0.000000
11.702057,0.000000
11.702140,0.000000
11.702223,0.000000
11.702305,0.000000
11.702388,0.000000
11.702471,0.000000
11.702554,0.000000
11.702636,0.000000
11.702719,0.000000
11.702802,0.000000
11.702884,0.000000
11.702967,0.000000
11.703050,0.000000
11.703133,0.000000
11.703215,0.000000
11.703298,0.000000
11.703381,0.000000
11.703463,0.000000
11.703546,0.000000
11.703628,0.000000
11.703711,0.000000
11.703794,0.000000
11.703876,0.000000
11.703959,0.000000
11.704042,0.000000
11.704124,0.000000
11.704207,0.000000
11.704289,0.000000
11.704372,0.000000
11.704455,0.000000
11.704537,0.000000
11.704620,0.000000
11.704702,0.000000
11.704785,0.000000
11.704867,0.000000
11.704950,0.000000
11.705032,0.000000
11.705115,0.000000
11.705197,0.000000
11.705280,0.000000
11.705362,0.000000
11.705445,0.000000
11.705527,0.000000
11.705610,0.000000
11.705692,0.000000
11.705775,0.000000
11.705857,0.000000
11.705940,0.000000
11.706022,0.000000
11.706105,0.000000
11.706187,0.000000
11.706269,0.000000
11.706352,0.000000
11.706434,0.000000
11.706517,0.000000
11.706599,0.000000
11.706681,0.000000
11.706764,0.000000
11.706846,0.000000
11.706929,0.000000
11.707011,0.000000
11.707093,0.000000
11.707176,0.000000
11.707258,0.000000
11.707340,0.000000
11.707423,0.000000
11.707505,0.000000
11.707587,0.000000
11.707670,0.000000
11.707752,0.000000
11.707834,0.000000
11.707916,0.000000
11.707999,0.000000
11.708081,0.000000
11.708163,0.000000
11.708246,0.000000
11.708328,0.000000
11.708410,0.000000
11.708492,0.000000
11.708574,0.000000
11.708657,0.000000
11.708739,0.000000
11.708821,0.000000
11.708903,0.000000
11.708986,0.000000
11.709068,0.000000
11.709150,0.000000
11.709232,0.000000
11.709314,0.000000
11.709396,0.000000
11.709479,0.000000
11.709561,0.000000
11.709643,0.000000
11.709725,0.000000
11.709807,0.000000
11.709889,0.000000
11.709971,0.000000
11.710054,0.000000
11.710136,0.000000
11.710218,0.000000
11.710300,0.000000
11.710382,0.000000
11.710464,0.000000
11.710546,0.000000
11.710628,0.000000
11.710710,0.000000
11.710792,0.000000
11.710874,0.000000
11.710956,0.000000
11.711038,0.000000
11.711120,0.000000
11.711202,0.000000
11.711284,0.000000
11.711366,0.000000
11.711448,0.000000
11.711530,0.000000
11.711612,0.000000
11.711694,0.000000
11.711776,0.000000
11.711858,0.000000
11.711940,0.000000
11.712022,0.000000
11.712104,0.000000
11.712186,0.000000
11.712268,0.000000
11.712350,0.000000
11.712432,0.000000
11.712514,0.000000
11.712596,0.000000
11.712678,0.000000
11.712759,0.000000
11.712841,0.000000
11.712923,0.000000
11.713005,0.000000
11.713087,0.000000
11.713169,0.000000
11.713251,0.000000
11.713332,0.000000
11.713414,0.000000
11.713496,0.000000
11.713578,0.000000
11.713660,0.000000
11.713742,0.000000
11.713823,0.000000
11.713905,0.000000
11.713987,0.000000
11.714069,0.000000
11.714151,0.000000
11.714232,0.000000
11.714314,0.000000
11.714396,0.000000
11.714478,0.000000
11.714559,0.000000
11.714641,0.000000
11.714723,0.000000
11.714805,0.000000
11.714886,0.000000
11.714968,0.000000
11.715050,0.000000
11.715131,0.000000
11.715213,0.000000
11.715295,0.000000
11.715376,0.000000
11.715458,0.000000
11.715540,0.000000
11.715621,0.000000
11.715703,0.000000
11.715785,0.000000
11.715866,0.000000
11.715948,0.000000
11.716030,0.000000
11.716111,0.000000
11.716193,0.000000
11.716274,0.000000
11.716356,0.000000
11.716438,0.000000
11.716519,0.000000
11.716601,0.000000
11.716682,0.000000
11.716764,0.000000
11.716845,0.000000
11.716927,0.000000
11.717009,0.000000
11.717090,0.000000
11.717172,0.000000
11.717253,0.000000
11.717335,0.000000
11.717416,0.000000
11.717498,0.000000
11.717579,0.000000
11.717661,0.000000
11.717742,0.000000
11.717824,0.000000
11.717905,0.000000
11.717987,0.000000
11.718068,0.000000
11.718149,0.000000
11.718231,0.000000
11.718312,0.000000
11.718394,0.000000
11.718475,0.000000
11.718557,0.000000
11.718638,0.000000
11.718719,0.000000
11.718801,0.000000
11.718882,0.000000
11.718964,0.000000
11.719045,0.000000
11.719126,0.000000
11.719208,0.000000
11.719289,0.000000
11.719370,0.000000
11.719452,0.000000
11.719533,0.000000
11.719614,0.000000
11.719696,0.000000
11.719777,0.000000
11.719858,0.000000
11.719940,0.000000
11.720021,0.000000
11.720102,0.000000
11.720184,0.000000
11.720265,0.000000
11.720346,0.000000
11.720427,0.000000
11.720509,0.000000
11.720590,0.000000
11.720671,0.000000
11.720752,0.000000
11.720834,0.000000
11.720915,0.000000
11.720996,0.000000
11.721077,0.000000
11.721158,0.000000
11.721240,0.000000
11.721321,0.000000
11.721402,0.000000
11.721483,0.000000
11.721564,0.000000
11.721645,0.000000
11.721727,0.000000
11.721808,0.000000
11.721889,0.000000
11.721970,0.000000
11.722051,0.000000
11.722132,0.000000
11.722213,0.000000
11.722295,0.000000
11.722376,0.000000
11.722457,0.000000
11.722538,0.000000
11.722619,0.000000
11.722700,0.000000
11.722781,0.000000
11.722862,0.000000
11.722943,0.000000
11.723024,0.000000
11.723105,0.000000
11.723186,0.000000
11.723267,0.000000
11.723348,0.000000
11.723429,0.000000
11.723510,0.000000
11.723591,0.000000
11.723672,0.000000
11.723753,0.000000
11.723834,0.000000
11.723915,0.000000
11.723996,0.000000
11.724077,0.000000
11.724158,0.000000
11.724239,0.000000
11.724320,0.000000
11.724401,0.000000
11.724482,0.000000
11.724563,0.000000
11.724644,0.000000
11.724725,0.000000
11.724806,0.000000
11.724887,0.000000
11.724968,0.000000
11.725049,0.000000
11.725129,0.000000
11.725210,0.000000
11.725291,0.000000
11.725372,0.000000
11.725453,0.000000
11.725534,0.000000
11.725615,0.000000
11.725695,0.000000
11.725776,0.000000
11.725857,0.000000
11.725938,0.000000
11.726019,0.000000
11.726099,0.000000
11.726180,0.000000
11.726261,0.000000
11.726342,0.000000
11.726423,0.000000
11.726503,0.000000
11.726584,0.000000
11.726665,0.000000
11.726746,0.000000
11.726826,0.000000
11.726907,0.000000
11.726988,0.000000
11.727069,0.000000
11.727149,0.000000
11.727230,0.000000
11.727311,0.000000
11.727391,0.000000
11.727472,0.000000
11.727553,0.000000
11.727634,0.000000
11.727714,0.000000
11.727795,0.000000
11.727876,0.000000
11.727956,0.000000
11.728037,0.000000
11.728117,0.000000
11.728198,0.000000
11.728279,0.000000
11.728359,0.000000
11.728440,0.000000
11.728521,0.000000
11.728601,0.000000
11.728682,0.000000
11.728762,0.000000
11.728843,0.000000
11.728924,0.000000
11.729004,0.000000
11.729085,0.000000
11.729165,0.000000
11.729246,0.000000
11.729326,0.000000
11.729407,0.000000
11.729487,0.000000
11.729568,0.000000
11.729648,0.000000
11.729729,0.000000
11.729809,0.000000
11.729890,0.000000
11.729970,0.000000
11.730051,0.000000
11.730131,0.000000
11.730212,0.000000
11.730292,0.000000
11.730373,0.000000
11.730453,0.000000
11.730534,0.000000
11.730614,0.000000
11.730695,0.000000
11.730775,0.000000
11.730855,0.000000
11.730936,0.000000
11.731016,0.000000
11.731097,0.000000
11.731177,0.000000
11.731257,0.000000
11.731338,0.000000
11.731418,0.000000
11.731499,0.000000
11.731579,0.000000
11.731659,0.000000
11.731740,0.000000
11.731820,0.000000
11.731900,0.000000
11.731981,0.000000
11.732061,0.000000
11.732141,0.000000
11.732222,0.000000
11.732302,0.000000
11.732382,0.000000
11.732463,0.000000
11.732543,0.000000
11.732623,0.000000
11.732703,0.000000
11.732784,0.000000
11.732864,0.000000
11.732944,0.000000
11.733024,0.000000
11.733105,0.000000
11.733185,0.000000
11.733265,0.000000
11.733345,0.000000
11.733426,0.000000
11.733506,0.000000
11.733586,0.000000
11.733666,0.000000
11.733746,0.000000
11.733827,0.000000
11.733907,0.000000
11.733987,0.000000
11.734067,0.000000
11.734147,0.000000
11.734227,0.000000
11.734307,0.000000
11.734388,0.000000
11.734468,0.000000
11.734548,0.000000
11.734628,0.000000
11.734708,0.000000
11.734788,0.000000
11.734868,0.000000
11.734948,0.000000
11.735028,0.000000
11.735109,0.000000
11.735189,0.000000
11.735269,0.000000
11.735349,0.000000
11.735429,0.000000
11.735509,0.000000
11.735589,0.000000
11.735669,0.000000
11.735749,0.000000
11.735829,0.000000
11.735909,0.000000
11.735989,0.000000
11.736069,0.000000
11.736149,0.000000
11.736229,0.000000
11.736309,0.000000
11.736389,0.000000
11.736469,0.000000
11.736549,0.000000
11.736629,0.000000
11.736709,0.000000
11.736789,0.000000
11.736869,0.000000
11.736949,0.000000
11.737029,0.000000
11.737108,0.000000
11.737188,0.000000
11.737268,0.000000
11.737348,0.000000
11.737428,0.000000
11.737508,0.000000
11.737588,0.000000
11.737668,0.000000
11.737748,0.000000
11.737827,0.000000
11.737907,0.000000
11.737987,0.000000
11.738067,0.000000
11.738147,0.000000
11.738227,0.000000
11.738307,0.000000
11.738386,0.000000
11.738466,0.000000
11.738546,0.000000
11.738626,0.000000
11.738706,0.000000
11.738785,0.000000
11.738865,0.000000
11.738945,0.000000
11.739025,0.000000
11.739104,0.000000
11.739184,0.000000
11.739264,0.000000
11.739344,0.000000
11.739423,0.000000
11.739503,0.000000
11.739583,0.000000
11.739663,0.000000
11.739742,0.000000
11.739822,0.000000
11.739902,0.000000
11.739981,0.000000
11.740061,0.000000
11.740141,0.000000
11.740220,0.000000
11.740300,0.000000
11.740380,0.000000
11.740459,0.000000
11.740539,0.000000
11.740619,0.000000
11.740698,0.000000
11.740778,0.000000
11.740858,0.000000
11.740937,0.000000
11.741017,0.000000
11.741096,0.000000
11.741176,0.000000
11.741256,0.000000
11.741335,0.000000
11.741415,0.000000
11.741494,0.000000
11.741574,0.000000
11.741653,0.000000
11.741733,0.000000
11.741812,0.000000
11.741892,0.000000
11.741972,0.000000
11.742051,0.000000
11.742131,0.000000
11.742210,0.000000
11.742290,0.000000
11.742369,0.000000
11.742449,0.000000
11.742528,0.000000
11.742608,0.000000
11.742687,0.000000
11.742767,0.000000
11.742846,0.000000
11.742925,0.000000
11.743005,0.000000
11.743084,0.000000
11.743164,0.000000
11.743243,0.000000
11.743323,0.000000
11.743402,0.000000
11.743481,0.000000
11.743561,0.000000
11.743640,0.000000
11.743720,0.000000
11.743799,0.000000
11.743878,0.000000
11.743958,0.000000
11.744037,0.000000
11.744117,0.000000
11.744196,0.000000
11.744275,0.000000
11.744355,0.000000
11.744434,0.000000
11.744513,0.000000
11.744593,0.000000
11.744672,0.000000
11.744751,0.000000
11.744831,0.000000
11.744910,0.000000
11.744989,0.000000
11.745068,0.000000
11.745148,0.000000
11.745227,0.000000
11.745306,0.000000
11.745385,0.000000
11.745465,0.000000
11.745544,0.000000
11.745623,0.000000
11.745702,0.000000
11.745782,0.000000
11.745861,0.000000
11.745940,0.000000
11.746019,0.000000
11.746099,0.000000
11.746178,0.000000
11.746257,0.000000
11.746336,0.000000
11.746415,0.000000
11.746494,0.000000
11.746574,0.000000
11.746653,0.000000
11.746732,0.000000
11.746811,0.000000
11.746890,0.000000
11.746969,0.000000
11.747049,0.000000
11.747128,0.000000
11.747207,0.000000
11.747286,0.000000
11.747365,0.000000
11.747444,0.000000
11.747523,0.000000
11.747602,0.000000
11.747681,0.000000
11.747760,0.000000
11.747839,0.000000
11.747919,0.000000
11.747998,0.000000
11.748077,0.000000
11.748156,0.000000
11.748235,0.000000
11.748314,0.000000
11.748393,0.000000
11.748472,0.000000
11.748551,0.000000
11.748630,0.000000
11.748709,0.000000
11.748788,0.000000
11.748867,0.000000
11.748946,0.000000
11.749025,0.000000
11.749104,0.000000
11.749183,0.000000
11.749262,0.000000
11.749341,0.000000
11.749420,0.000000
11.749498,0.000000
11.749577,0.000000
11.749656,0.000000
11.749735,0.000000
11.749814,0.000000
11.749893,0.000000
11.749972,0.000000
11.750051,0.000000
11.750130,0.000000
11.750209,0.000000
11.750287,0.000000
11.750366,0.000000
11.750445,0.000000
11.750524,0.000000
11.750603,0.000000
11.750682,0.000000
11.750761,0.000000
11.750839,0.000000
11.750918,0.000000
11.750997,0.000000
11.751076,0.000000
11.751155,0.000000
11.751233,0.000000
11.751312,0.000000
11.751391,0.000000
11.751470,0.000000
11.751549,0.000000
11.751627,0.000000
11.751706,0.000000
11.751785,0.000000
11.751864,0.000000
11.751942,0.000000
11.752021,0.000000
11.752100,0.000000
11.752179,0.000000
11.752257,0.000000
11.752336,0.000000
11.752415,0.000000
11.752493,0.000000
11.752572,0.000000
11.752651,0.000000
11.752729,0.000000
11.752808,0.000000
11.752887,0.000000
11.752965,0.000000
11.753044,0.000000
11.753123,0.000000
11.753201,0.000000
11.753280,0.000000
11.753359,0.000000
11.753437,0.000000
11.753516,0.000000
11.753595,0.000000
11.753673,0.000000
11.753752,0.000000
11.753830,0.000000
11.753909,0.000000
11.753988,0.000000
11.754066,0.000000
11.754145,0.000000
11.754223,0.000000
11.754302,0.000000
11.754380,0.000000
11.754459,0.000000
11.754537,0.000000
11.754616,0.000000
11.754694,0.000000
11.754773,0.000000
11.754852,0.000000
11.754930,0.000000
11.755009,0.000000
11.755087,0.000000
11.755166,0.000000
11.755244,0.000000
11.755322,0.000000
11.755401,0.000000
11.755479,0.000000
11.755558,0.000000
11.755636,0.000000
11.755715,0.000000
11.755793,0.000000
11.755872,0.000000
11.755950,0.000000
11.756028,0.000000
11.756107,0.000000
11.756185,0.000000
11.756264,0.000000
11.756342,0.000000
11.756421,0.000000
11.756499,0.000000
11.756577,0.000000
11.756656,0.000000
11.756734,0.000000
11.756812,0.000000
11.756891,0.000000
11.756969,0.000000
11.757047,0.000000
11.757126,0.000000
11.757204,0.000000
11.757282,0.000000
11.757361,0.000000
11.757439,0.000000
11.757517,0.000000
11.757596,0.000000
11.757674,0.000000
11.757752,0.000000
11.757831,0.000000
11.757909,0.000000
11.757987,0.000000
11.758065,0.000000
11.758144,0.000000
11.758222,0.000000
11.758300,0.000000
11.758378,0.000000
11.758457,0.000000
11.758535,0.000000
11.758613,0.000000
11.758691,0.000000
11.758769,0.000000
11.758848,0.000000
11.758926,0.000000
11.759004,0.000000
11.759082,0.000000
11.759160,0.000000
11.759239,0.000000
11.759317,0.000000
11.759395,0.000000
11.759473,0.000000
11.759551,0.000000
11.759629,0.000000
11.759707,0.000000
11.759786,0.000000
11.759864,0.000000
11.759942,0.000000
11.760020,0.000000
11.760098,0.000000
11.760176,0.000000
11.760254,0.000000
11.760332,0.000000
11.760410,0.000000
11.760488,0.000000
11.760566,0.000000
11.760645,0.000000
11.760723,0.000000
11.760801,0.000000
11.760879,0.000000
11.760957,0.000000
11.761035,0.000000
11.761113,0.000000
11.761191,0.000000
11.761269,0.000000
11.761347,0.000000
11.761425,0.000000
11.761503,0.000000
11.761581,0.000000
11.761659,0.000000
11.761737,0.000000
11.761815,0.000000
11.761893,0.000000
11.761971,0.000000
11.762049,0.000000
11.762127,0.000000
11.762204,0.000000
11.762282,0.000000
11.762360,0.000000
11.762438,0.000000
11.762516,0.000000
11.762594,0.000000
11.762672,0.000000
11.762750,0.000000
11.762828,0.000000
11.762906,0.000000
11.762984,0.000000
11.763061,0.000000
11.763139,0.000000
11.763217,0.000000
11.763295,0.000000
11.763373,0.000000
11.763451,0.000000
11.763529,0.000000
11.763606,0.000000
11.763684,0.000000
11.763762,0.000000
11.763840,0.000000
11.763918,0.000000
11.763995,0.000000
11.764073,0.000000
11.764151,0.000000
11.764229,0.000000
11.764307,0.000000
11.764384,0.000000
11.764462,0.000000
11.764540,0.000000
11.764618,0.000000
11.764695,0.000000
11.764773,0.000000
11.764851,0.000000
11.764929,0.000000
11.765006,0.000000
11.765084,0.000000
11.765162,0.000000
11.765239,0.000000
11.765317,0.000000
11.765395,0.000000
11.765472,0.000000
11.765550,0.000000
11.765628,0.000000
11.765705,0.000000
11.765783,0.000000
11.765861,0.000000
11.765938,0.000000
11.766016,0.000000
11.766094,0.000000
11.766171,0.000000
11.766249,0.000000
11.766327,0.000000
11.766404,0.000000
11.766482,0.000000
11.766559,0.000000
11.766637,0.000000
11.766715,0.000000
11.766792,0.000000
11.766870,0.000000
11.766947,0.000000
11.767025,0.000000
11.767102,0.000000
11.767180,0.000000
11.767258,0.000000
11.767335,0.000000
11.767413,0.000000
11.767490,0.000000
11.767568,0.000000
11.767645,0.000000
11.767723,0.000000
11.767800,0.000000
11.767878,0.000000
11.767955,0.000000
11.768033,0.000000
11.768110,0.000000
11.768188,0.000000
11.768265,0.000000
11.768343,0.000000
11.768420,0.000000
11.768497,0.000000
11.768575,0.000000
11.768652,0.000000
11.768730,0.000000
11.768807,0.000000
11.768885,0.000000
11.768962,0.000000
11.769039,0.000000
11.769117,0.000000
11.769194,0.000000
11.769272,0.000000
11.769349,0.000000
11.769426,0.000000
11.769504,0.000000
11.769581,0.000000
11.769659,0.000000
11.769736,0.000000
11.769813,0.000000
11.769891,0.000000
11.769968,0.000000
11.770045,0.000000
11.770123,0.000000
11.770200,0.000000
11.770277,0.000000
11.770354,0.000000
11.770432,0.000000
11.770509,0.000000
11.770586,0.000000
11.770664,0.000000
11.770741,0.000000
11.770818,0.000000
11.770895,0.000000
11.770973,0.000000
11.771050,0.000000
11.771127,0.000000
11.771204,0.000000
11.771282,0.000000
11.771359,0.000000
11.771436,0.000000
11.771513,0.000000
11.771591,0.000000
11.771668,0.000000
11.771745,0.000000
11.771822,0.000000
11.771899,0.000000
11.771977,0.000000
11.772054,0.000000
11.772131,0.000000
11.772208,0.000000
11.772285,0.000000
11.772362,0.000000
11.772440,0.000000
11.772517,0.000000
11.772594,0.000000
11.772671,0.000000
11.772748,0.000000
11.772825,0.000000
11.772902,0.000000
11.772979,0.000000
11.773056,0.000000
11.773134,0.000000
11.773211,0.000000
11.773288,0.000000
11.773365,0.000000
11.773442,0.000000
11.773519,0.000000
11.773596,0.000000
11.773673,0.000000
11.773750,0.000000
11.773827,0.000000
11.773904,0.000000
11.773981,0.000000
11.774058,0.000000
11.774135,0.000000
11.774212,0.000000
11.774289,0.000000
11.774366,0.000000
11.774443,0.000000
11.774520,0.000000
11.774597,0.000000
11.774674,0.000000
11.774751,0.000000
11.774828,0.000000
11.774905,0.000000
11.774982,0.000000
11.775059,0.000000
11.775136,0.000000
11.775213,0.000000
11.775290,0.000000
11.775367,0.000000
11.775444,0.000000
11.775520,0.000000
11.775597,0.000000
11.775674,0.000000
11.775751,0.000000
11.775828,0.000000
11.775905,0.000000
11.775982,0.000000
11.776059,0.000000
11.776136,0.000000
11.776212,0.000000
11.776289,0.000000
11.776366,0.000000
11.776443,0.000000
11.776520,0.000000
11.776597,0.000000
11.776673,0.000000
11.776750,0.000000
11.776827,0.000000
11.776904,0.000000
11.776981,0.000000
11.777057,0.000000
11.777134,0.000000
11.777211,0.000000
11.777288,0.000000
11.777364,0.000000
11.777441,0.000000
11.777518,0.000000
11.777595,0.000000
11.777672,0.000000
11.777748,0.000000
11.777825,0.000000
11.777902,0.000000
11.777978,0.000000
11.778055,0.000000
11.778132,0.000000
11.778209,0.000000
11.778285,0.000000
11.778362,0.000000
11.778439,0.000000
11.778515,0.000000
11.778592,0.000000
11.778669,0.000000
11.778745,0.000000
11.778822,0.000000
11.778899,0.000000
11.778975,0.000000
11.779052,0.000000
11.779129,0.000000
11.779205,0.000000
11.779282,0.000000
11.779358,0.000000
11.779435,0.000000
11.779512,0.000000
11.779588,0.000000
11.779665,0.000000
11.779741,0.000000
11.779818,0.000000
11.779894,0.000000
11.779971,0.000000
11.780048,0.000000
11.780124,0.000000
11.780201,0.000000
11.780277,0.000000
11.780354,0.000000
11.780430,0.000000
11.780507,0.000000
11.780583,0.000000
11.780660,0.000000
11.780736,0.000000
11.780813,0.000000
11.780889,0.000000
11.780966,0.000000
11.781042,0.000000
11.781119,0.000000
11.781195,0.000000
11.781272,0.000000
11.781348,0.000000
11.781425,0.000000
11.781501,0.000000
11.781578,0.000000
11.781654,0.000000
11.781730,0.000000
11.781807,0.000000
11.781883,0.000000
11.781960,0.000000
11.782036,0.000000
11.782113,0.000000
11.782189,0.000000
11.782265,0.000000
11.782342,0.000000
11.782418,0.000000
11.782494,0.000000
11.782571,0.000000
11.782647,0.000000
11.782724,0.000000
11.782800,0.000000
11.782876,0.000000
11.782953,0.000000
11.783029,0.000000
11.783105,0.000000
11.783182,0.000000
11.783258,0.000000
11.783334,0.000000
11.783411,0.000000
11.783487,0.000000
11.783563,0.000000
11.783639,0.000000
11.783716,0.000000
11.783792,0.000000
11.783868,0.000000
11.783944,0.000000
11.784021,0.000000
11.784097,0.000000
11.784173,0.000000
11.784249,0.000000
11.784326,0.000000
11.784402,0.000000
11.784478,0.000000
11.784554,0.000000
11.784631,0.000000
11.784707,0.000000
11.784783,0.000000
11.784859,0.000000
11.784935,0.000000
11.785012,0.000000
11.785088,0.000000
11.785164,0.000000
11.785240,0.000000
11.785316,0.000000
11.785392,0.000000
11.785469,0.000000
11.785545,0.000000
11.785621,0.000000
11.785697,0.000000
11.785773,0.000000
11.785849,0.000000
11.785925,0.000000
11.786001,0.000000
11.786077,0.000000
11.786154,0.000000
11.786230,0.000000
11.786306,0.000000
11.786382,0.000000
11.786458,0.000000
11.786534,0.000000
11.786610,0.000000
11.786686,0.000000
11.786762,0.000000
11.786838,0.000000
11.786914,0.000000
11.786990,0.000000
11.787066,0.000000
11.787142,0.000000
11.787218,0.000000
11.787294,0.000000
11.787370,0.000000
11.787446,0.000000
11.787522,0.000000
11.787598,0.000000
11.787674,0.000000
11.787750,0.000000
11.787826,0.000000
11.787902,0.000000
11.787978,0.000000
11.788054,0.000000
11.788130,0.000000
11.788206,0.000000
11.788282,0.000000
11.788358,0.000000
11.788434,0.000000
11.788510,0.000000
11.788586,0.000000
11.788661,0.000000
11.788737,0.000000
11.788813,0.000000
11.788889,0.000000
11.788965,0.000000
11.789041,0.000000
11.789117,0.000000
11.789193,0.000000
11.789268,0.000000
11.789344,0.000000
11.789420,0.000000
11.789496,0.000000
11.789572,0.000000
11.789648,0.000000
11.789724,0.000000
11.789799,0.000000
11.789875,0.000000
11.789951,0.000000
11.790027,0.000000
11.790103,0.000000
11.790178,0.000000
11.790254,0.000000
11.790330,0.000000
11.790406,0.000000
11.790481,0.000000
11.790557,0.000000
11.790633,0.000000
11.790709,0.000000
11.790784,0.000000
11.790860,0.000000
11.790936,0.000000
11.791012,0.000000
11.791087,0.000000
11.791163,0.000000
11.791239,0.000000
11.791314,0.000000
11.791390,0.000000
11.791466,0.000000
11.791542,0.000000
11.791617,0.000000
11.791693,0.000000
11.791769,0.000000
11.791844,0.000000
11.791920,0.000000
11.791996,0.000000
11.792071,0.000000
11.792147,0.000000
11.792222,0.000000
11.792298,0.000000
11.792374,0.000000
11.792449,0.000000
11.792525,0.000000
11.792601,0.000000
11.792676,0.000000
11.792752,0.000000
11.792827,0.000000
11.792903,0.000000
11.792979,0.000000
11.793054,0.000000
11.793130,0.000000
11.793205,0.000000
11.793281,0.000000
11.793356,0.000000
11.793432,0.000000
11.793507,0.000000
11.793583,0.000000
11.793658,0.000000
11.793734,0.000000
11.793809,0.000000
11.793885,0.000000
11.793960,0.000000
11.794036,0.000000
11.794111,0.000000
11.794187,0.000000
11.794262,0.000000
11.794338,0.000000
11.794413,0.000000
11.794489,0.000000
11.794564,0.000000
11.794640,0.000000
11.794715,0.000000
11.794791,0.000000
11.794866,0.000000
11.794942,0.000000
11.795017,0.000000
11.795092,0.000000
11.795168,0.000000
11.795243,0.000000
11.795319,0.000000
11.795394,0.000000
11.795469,0.000000
11.795545,0.000000
11.795620,0.000000
11.795695,0.000000
11.795771,0.000000
11.795846,0.000000
11.795922,0.000000
11.795997,0.000000
11.796072,0.000000
11.796148,0.000000
11.796223,0.000000
11.796298,0.000000
11.796374,0.000000
11.796449,0.000000
11.796524,0.000000
11.796600,0.000000
11.796675,0.000000
11.796750,0.000000
11.796825,0.000000
11.796901,0.000000
11.796976,0.000000
11.797051,0.000000
11.797126,0.000000
11.797202,0.000000
11.797277,0.000000
11.797352,0.000000
11.797427,0.000000
11.797503,0.000000
11.797578,0.000000
11.797653,0.000000
11.797728,0.000000
11.797804,0.000000
11.797879,0.000000
11.797954,0.000000
11.798029,0.000000
11.798104,0.000000
11.798180,0.000000
11.798255,0.000000
11.798330,0.000000
11.798405,0.000000
11.798480,0.000000
11.798555,0.000000
11.798631,0.000000
11.798706,0.000000
11.798781,0.000000
11.798856,0.000000
11.798931,0.000000
11.799006,0.000000
11.799081,0.000000
11.799156,0.000000
11.799232,0.000000
11.799307,0.000000
11.799382,0.000000
11.799457,0.000000
11.799532,0.000000
11.799607,0.000000
11.799682,0.000000
11.799757,0.000000
11.799832,0.000000
11.799907,0.000000
11.799982,0.000000
11.800057,0.000000
11.800132,0.000000
11.800207,0.000000
11.800282,0.000000
11.800358,0.000000
11.800433,0.000000
11.800508,0.000000
11.800583,0.000000
11.800658,0.000000
11.800733,0.000000
11.800808,0.000000
11.800882,0.000000
11.800957,0.000000
11.801032,0.000000
11.801107,0.000000
11.801182,0.000000
11.801257,0.000000
11.801332,0.000000
11.801407,0.000000
11.801482,0.000000
11.801557,0.000000
11.801632,0.000000
11.801707,0.000000
11.801782,0.000000
11.801857,0.000000
11.801932,0.000000
11.802007,0.000000
11.802081,0.000000
11.802156,0.000000
11.802231,0.000000
11.802306,0.000000
11.802381,0.000000
11.802456,0.000000
11.802531,0.000000
11.802606,0.000000
11.802680,0.000000
11.802755,0.000000
11.802830,0.000000
11.802905,0.000000
11.802980,0.000000
11.803055,0.000000
11.803129,0.000000
11.803204,0.000000
11.803279,0.000000
11.803354,0.000000
11.803429,0.000000
11.803503,0.000000
11.803578,0.000000
11.803653,0.000000
11.803728,0.000000
11.803802,0.000000
11.803877,0.000000
11.803952,0.000000
11.804027,0.000000
11.804101,0.000000
11.804176,0.000000
11.804251,0.000000
11.804326,0.000000
11.804400,0.000000
11.804475,0.000000
11.804550,0.000000
11.804624,0.000000
11.804699,0.000000
11.804774,0.000000
11.804849,0.000000
11.804923,0.000000
11.804998,0.000000
11.805073,0.000000
11.805147,0.000000
11.805222,0.000000
11.805297,0.000000
11.805371,0.000000
11.805446,0.000000
11.805520,0.000000
11.805595,0.000000
11.805670,0.000000
11.805744,0.000000
11.805819,0.000000
11.805894,0.000000
11.805968,0.000000
11.806043,0.000000
11.806117,0.000000
11.806192,0.000000
11.806266,0.000000
11.806341,0.000000
11.806416,0.000000
11.806490,0.000000
11.806565,0.000000
11.806639,0.000000
11.806714,0.000000
11.806788,0.000000
11.806863,0.000000
11.806937,0.000000
11.807012,0.000000
11.807087,0.000000
11.807161,0.000000
11.807236,0.000000
11.807310,0.000000
11.807385,0.000000
11.807459,0.000000
11.807533,0.000000
11.807608,0.000000
11.807682,0.000000
11.807757,0.000000
11.807831,0.000000
11.807906,0.000000
11.807980,0.000000
11.808055,0.000000
11.808129,0.000000
11.808204,0.000000
11.808278,0.000000
11.808352,0.000000
11.808427,0.000000
11.808501,0.000000
11.808576,0.000000
11.808650,0.000000
11.808725,0.000000
11.808799,0.000000
11.808873,0.000000
11.808948,0.000000
11.809022,0.000000
11.809096,0.000000
11.809171,0.000000
11.809245,0.000000
11.809319,0.000000
11.809394,0.000000
11.809468,0.000000
11.809543,0.000000
11.809617,0.000000
11.809691,0.000000
11.809765,0.000000
11.809840,0.000000
11.809914,0.000000
11.809988,0.000000
11.810063,0.000000
11.810137,0.000000
11.810211,0.000000
11.810286,0.000000
11.810360,0.000000
11.810434,0.000000
11.810508,0.000000
11.810583,0.000000
11.810657,0.000000
11.810731,0.000000
11.810805,0.000000
11.810880,0.000000
11.810954,0.000000
11.811028,0.000000
11.811102,0.000000
11.811176,0.000000
11.811251,0.000000
11.811325,0.000000
11.811399,0.000000
11.811473,0.000000
11.811547,0.000000
11.811622,0.000000
11.811696,0.000000
11.811770,0.000000
11.811844,0.000000
11.811918,0.000000
11.811992,0.000000
11.812067,0.000000
11.812141,0.000000
11.812215,0.000000
11.812289,0.000000
11.812363,0.000000
11.812437,0.000000
11.812511,0.000000
11.812586,0.000000
11.812660,0.000000
11.812734,0.000000
11.812808,0.000000
11.812882,0.000000
11.812956,0.000000
11.813030,0.000000
11.813104,0.000000
11.813178,0.000000
11.813252,0.000000
11.813326,0.000000
11.813400,0.000000
11.813474,0.000000
11.813548,0.000000
11.813622,0.000000
11.813697,0.000000
11.813771,0.000000
11.813845,0.000000
11.813919,0.000000
11.813993,0.000000
11.814067,0.000000
11.814141,0.000000
11.814215,0.000000
11.814289,0.000000
11.814363,0.000000
11.814436,0.000000
11.814510,0.000000
11.814584,0.000000
11.814658,0.000000
11.814732,0.000000
11.814806,0.000000
11.814880,0.000000
11.814954,0.000000
11.815028,0.000000
11.815102,0.000000
11.815176,0.000000
11.815250,0.000000
11.815324,0.000000
11.815398,0.000000
11.815472,0.000000
11.815545,0.000000
11.815619,0.000000
11.815693,0.000000
11.815767,0.000000
11.815841,0.000000
11.815915,0.000000
11.815989,0.000000
11.816062,0.000000
11.816136,0.000000
11.816210,0.000000
11.816284,0.000000
11.816358,0.000000
11.816432,0.000000
11.816505,0.000000
11.816579,0.000000
11.816653,0.000000
11.816727,0.000000
11.816801,0.000000
11.816875,0.000000
11.816948,0.000000
11.817022,0.000000
11.817096,0.000000
11.817170,0.000000
11.817243,0.000000
11.817317,0.000000
11.817391,0.000000
11.817465,0.000000
11.817538,0.000000
11.817612,0.000000
11.817686,0.000000
11.817760,0.000000
11.817833,0.000000
11.817907,0.000000
11.817981,0.000000
11.818054,0.000000
11.818128,0.000000
11.818202,0.000000
11.818276,0.000000
11.818349,0.000000
11.818423,0.000000
11.818497,0.000000
11.818570,0.000000
11.818644,0.000000
11.818718,0.000000
11.818791,0.000000
11.818865,0.000000
11.818938,0.000000
11.819012,0.000000
11.819086,0.000000
11.819159,0.000000
11.819233,0.000000
11.819307,0.000000
11.819380,0.000000
11.819454,0.000000
11.819527,0.000000
11.819601,0.000000
11.819675,0.000000
11.819748,0.000000
11.819822,0.000000
11.819895,0.000000
11.819969,0.000000
11.820042,0.000000
11.820116,0.000000
11.820190,0.000000
11.820263,0.000000
11.820337,0.000000
11.820410,0.000000
11.820484,0.000000
11.820557,0.000000
11.820631,0.000000
11.820704,0.000000
11.820778,0.000000
11.820851,0.000000
11.820925,0.000000
11.820998,0.000000
11.821072,0.000000
11.821145,0.000000
11.821219,0.000000
11.821292,0.000000
11.821366,0.000000
11.821439,0.000000
11.821512,0.000000
11.821586,0.000000
11.821659,0.000000
11.821733,0.000000
11.821806,0.000000
11.821880,0.000000
11.821953,0.000000
11.822027,0.000000
11.822100,0.000000
11.822173,0.000000
11.822247,0.000000
11.822320,0.000000
11.822393,0.000000
11.822467,0.000000
11.822540,0.000000
11.822614,0.000000
11.822687,0.000000
11.822760,0.000000
11.822834,0.000000
11.822907,0.000000
11.822980,0.000000
11.823054,0.000000
11.823127,0.000000
11.823200,0.000000
11.823274,0.000000
11.823347,0.000000
11.823420,0.000000
11.823494,0.000000
11.823567,0.000000
11.823640,0.000000
11.823714,0.000000
11.823787,0.000000
11.823860,0.000000
11.823933,0.000000
11.824007,0.000000
11.824080,0.000000
11.824153,0.000000
11.824226,0.000000
11.824300,0.000000
11.824373,0.000000
11.824446,0.000000
11.824519,0.000000
11.824593,0.000000
11.824666,0.000000
11.824739,0.000000
11.824812,0.000000
11.824885,0.000000
11.824959,0.000000
11.825032,0.000000
11.825105,0.000000
11.825178,0.000000
11.825251,0.000000
11.825325,0.000000
11.825398,0.000000
11.825471,0.000000
11.825544,0.000000
11.825617,0.000000
11.825690,0.000000
11.825763,0.000000
11.825837,0.000000
11.825910,0.000000
11.825983,0.000000
11.826056,0.000000
11.826129,0.000000
11.826202,0.000000
11.826275,0.000000
11.826348,0.000000
11.826421,0.000000
11.826495,0.000000
11.826568,0.000000
11.826641,0.000000
11.826714,0.000000
11.826787,0.000000
11.826860,0.000000
11.826933,0.000000
11.827006,0.000000
11.827079,0.000000
11.827152,0.000000
11.827225,0.000000
11.827298,0.000000
11.827371,0.000000
11.827444,0.000000
11.827517,0.000000
11.827590,0.000000
11.827663,0.000000
11.827736,0.000000
11.827809,0.000000
11.827882,0.000000
11.827955,0.000000
11.828028,0.000000
11.828101,0.000000
11.828174,0.000000
11.828247,0.000000
11.828320,0.000000
11.828393,0.000000
11.828466,0.000000
11.828539,0.000000
11.828612,0.000000
11.828685,0.000000
11.828758,0.000000
11.828830,0.000000
11.828903,0.000000
11.828976,0.000000
11.829049,0.000000
11.829122,0.000000
11.829195,0.000000
11.829268,0.000000
11.829341,0.000000
11.829414,0.000000
11.829486,0.000000
11.829559,0.000000
11.829632,0.000000
11.829705,0.000000
11.829778,0.000000
11.829851,0.000000
11.829924,0.000000
11.829996,0.000000
11.830069,0.000000
11.830142,0.000000
11.830215,0.000000
11.830288,0.000000
11.830360,0.000000
11.830433,0.000000
11.830506,0.000000
11.830579,0.000000
11.830652,0.000000
11.830724,0.000000
11.830797,0.000000
11.830870,0.000000
11.830943,0.000000
11.831015,0.000000
11.831088,0.000000
11.831161,0.000000
11.831234,0.000000
11.831306,0.000000
11.831379,0.000000
11.831452,0.000000
11.831525,0.000000
11.831597,0.000000
11.831670,0.000000
11.831743,0.000000
11.831815,0.000000
11.831888,0.000000
11.831961,0.000000
11.832034,0.000000
11.832106,0.000000
11.832179,0.000000
11.832252,0.000000
11.832324,0.000000
11.832397,0.000000
11.832470,0.000000
11.832542,0.000000
11.832615,0.000000
11.832687,0.000000
11.832760,0.000000
11.832833,0.000000
11.832905,0.000000
11.832978,0.000000
11.833051,0.000000
11.833123,0.000000
11.833196,0.000000
11.833268,0.000000
11.833341,0.000000
11.833413,0.000000
11.833486,0.000000
11.833559,0.000000
11.833631,0.000000
11.833704,0.000000
11.833776,0.000000
11.833849,0.000000
11.833921,0.000000
11.833994,0.000000
11.834066,0.000000
11.834139,0.000000
11.834212,0.000000
11.834284,0.000000
11.834357,0.000000
11.834429,0.000000
11.834502,0.000000
11.834574,0.000000
11.834647,0.000000
11.834719,0.000000
11.834792,0.000000
11.834864,0.000000
11.834936,0.000000
11.835009,0.000000
11.835081,0.000000
11.835154,0.000000
11.835226,0.000000
11.835299,0.000000
11.835371,0.000000
11.835444,0.000000
11.835516,0.000000
11.835589,0.000000
11.835661,0.000000
11.835733,0.000000
11.835806,0.000000
11.835878,0.000000
11.835951,0.000000
11.836023,0.000000
11.836095,0.000000
11.836168,0.000000
11.836240,0.000000
11.836312,0.000000
11.836385,0.000000
11.836457,0.000000
11.836530,0.000000
11.836602,0.000000
11.836674,0.000000
11.836747,0.000000
11.836819,0.000000
11.836891,0.000000
11.836964,0.000000
11.837036,0.000000
11.837108,0.000000
11.837181,0.000000
11.837253,0.000000
11.837325,0.000000
11.837397,0.000000
11.837470,0.000000
11.837542,0.000000
11.837614,0.000000
11.837687,0.000000
11.837759,0.000000
11.837831,0.000000
11.837903,0.000000
11.837976,0.000000
11.838048,0.000000
11.838120,0.000000
11.838192,0.000000
11.838265,0.000000
11.838337,0.000000
11.838409,0.000000
11.838481,0.000000
11.838553,0.000000
11.838626,0.000000
11.838698,0.000000
11.838770,0.000000
11.838842,0.000000
11.838914,0.000000
11.838987,0.000000
11.839059,0.000000
11.839131,0.000000
11.839203,0.000000
11.839275,0.000000
11.839347,0.000000
11.839420,0.000000
11.839492,0.000000
11.839564,0.000000
11.839636,0.000000
11.839708,0.000000
11.839780,0.000000
11.839852,0.000000
11.839924,0.000000
11.839997,0.000000
11.840069,0.000000
11.840141,0.000000
11.840213,0.000000
11.840285,0.000000
11.840357,0.000000
11.840429,0.000000
11.840501,0.000000
11.840573,0.000000
11.840645,0.000000
11.840717,0.000000
11.840789,0.000000
11.840861,0.000000
11.840933,0.000000
11.841005,0.000000
11.841077,0.000000
11.841149,0.000000
11.841222,0.000000
11.841294,0.000000
11.841366,0.000000
11.841438,0.000000
11.841510,0.000000
11.841582,0.000000
11.841654,0.000000
11.841725,0.000000
11.841797,0.000000
11.841869,0.000000
11.841941,0.000000
11.842013,0.000000
11.842085,0.000000
11.842157,0.000000
11.842229,0.000000
11.842301,0.000000
11.842373,0.000000
11.842445,0.000000
11.842517,0.000000
11.842589,0.000000
11.842661,0.000000
11.842733,0.000000
11.842805,0.000000
11.842876,0.000000
11.842948,0.000000
11.843020,0.000000
11.843092,0.000000
11.843164,0.000000
11.843236,0.000000
11.843308,0.000000
11.843380,0.000000
11.843451,0.000000
11.843523,0.000000
11.843595,0.000000
11.843667,0.000000
11.843739,0.000000
11.843811,0.000000
11.843883,0.000000
11.843954,0.000000
11.844026,0.000000
11.844098,0.000000
11.844170,0.000000
11.844242,0.000000
11.844313,0.000000
11.844385,0.000000
11.844457,0.000000
11.844529,0.000000
11.844600,0.000000
11.844672,0.000000
11.844744,0.000000
11.844816,0.000000
11.844888,0.000000
11.844959,0.000000
11.845031,0.000000
11.845103,0.000000
11.845175,0.000000
11.845246,0.000000
11.845318,0.000000
11.845390,0.000000
11.845461,0.000000
11.845533,0.000000
11.845605,0.000000
11.845677,0.000000
11.845748,0.000000
11.845820,0.000000
11.845892,0.000000
11.845963,0.000000
11.846035,0.000000
11.846107,0.000000
11.846178,0.000000
11.846250,0.000000
11.846322,0.000000
11.846393,0.000000
11.846465,0.000000
11.846536,0.000000
11.846608,0.000000
11.846680,0.000000
11.846751,0.000000
11.846823,0.000000
11.846895,0.000000
11.846966,0.000000
11.847038,0.000000
11.847109,0.000000
11.847181,0.000000
11.847253,0.000000
11.847324,0.000000
11.847396,0.000000
11.847467,0.000000
11.847539,0.000000
11.847610,0.000000
11.847682,0.000000
11.847753,0.000000
11.847825,0.000000
11.847897,0.000000
11.847968,0.000000
11.848040,0.000000
11.848111,0.000000
11.848183,0.000000
11.848254,0.000000
11.848326,0.000000
11.848397,0.000000
11.848469,0.000000
11.848540,0.000000
11.848612,0.000000
11.848683,0.000000
11.848755,0.000000
11.848826,0.000000
11.848898,0.000000
11.848969,0.000000
11.849040,0.000000
11.849112,0.000000
11.849183,0.000000
11.849255,0.000000
11.849326,0.000000
11.849398,0.000000
11.849469,0.000000
11.849541,0.000000
11.849612,0.000000
11.849683,0.000000
11.849755,0.000000
11.849826,0.000000
11.849898,0.000000
11.849969,0.000000
11.850040,0.000000
11.850112,0.000000
11.850183,0.000000
11.850254,0.000000
11.850326,0.000000
11.850397,0.000000
11.850469,0.000000
11.850540,0.000000
11.850611,0.000000
11.850683,0.000000
11.850754,0.000000
11.850825,0.000000
11.850897,0.000000
11.850968,0.000000
11.851039,0.000000
11.851111,0.000000
11.851182,0.000000
11.851253,0.000000
11.851324,0.000000
11.851396,0.000000
11.851467,0.000000
11.851538,0.000000
11.851610,0.000000
11.851681,0.000000
11.851752,0.000000
11.851823,0.000000
11.851895,0.000000
11.851966,0.000000
11.852037,0.000000
11.852108,0.000000
11.852180,0.000000
11.852251,0.000000
11.852322,0.000000
11.852393,0.000000
11.852464,0.000000
11.852536,0.000000
11.852607,0.000000
11.852678,0.000000
11.852749,0.000000
11.852820,0.000000
11.852892,0.000000
11.852963,0.000000
11.853034,0.000000
11.853105,0.000000
11.853176,0.000000
11.853247,0.000000
11.853319,0.000000
11.853390,0.000000
11.853461,0.000000
11.853532,0.000000
11.853603,0.000000
11.853674,0.000000
11.853745,0.000000
11.853816,0.000000
11.853888,0.000000
11.853959,0.000000
11.854030,0.000000
11.854101,0.000000
11.854172,0.000000
11.854243,0.000000
11.854314,0.000000
11.854385,0.000000
11.854456,0.000000
11.854527,0.000000
11.854598,0.000000
11.854669,0.000000
11.854741,0.000000
11.854812,0.000000
11.854883,0.000000
11.854954,0.000000
11.855025,0.000000
11.855096,0.000000
11.855167,0.000000
11.855238,0.000000
11.855309,0.000000
11.855380,0.000000
11.855451,0.000000
11.855522,0.000000
11.855593,0.000000
11.855664,0.000000
11.855735,0.000000
11.855806,0.000000
11.855877,0.000000
11.855948,0.000000
11.856019,0.000000
11.856090,0.000000
11.856160,0.000000
11.856231,0.000000
11.856302,0.000000
11.856373,0.000000
11.856444,0.000000
11.856515,0.000000
11.856586,0.000000
11.856657,0.000000
11.856728,0.000000
11.856799,0.000000
11.856870,0.000000
11.856941,0.000000
11.857012,0.000000
11.857082,0.000000
11.857153,0.000000
11.857224,0.000000
11.857295,0.000000
11.857366,0.000000
11.857437,0.000000
11.857508,0.000000
11.857578,0.000000
11.857649,0.000000
11.857720,0.000000
11.857791,0.000000
11.857862,0.000000
11.857933,0.000000
11.858003,0.000000
11.858074,0.000000
11.858145,0.000000
11.858216,0.000000
11.858287,0.000000
11.858357,0.000000
11.858428,0.000000
11.858499,0.000000
11.858570,0.000000
11.858641,0.000000
11.858711,0.000000
11.858782,0.000000
11.858853,0.000000
11.858924,0.000000
11.858994,0.000000
11.859065,0.000000
11.859136,0.000000
11.859207,0.000000
11.859277,0.000000
11.859348,0.000000
11.859419,0.000000
11.859489,0.000000
11.859560,0.000000
11.859631,0.000000
11.859702,0.000000
11.859772,0.000000
11.859843,0.000000
11.859914,0.000000
11.859984,0.000000
11.860055,0.000000
11.860126,0.000000
11.860196,0.000000
11.860267,0.000000
11.860338,0.000000
11.860408,0.000000
11.860479,0.000000
11.860550,0.000000
11.860620,0.000000
11.860691,0.000000
11.860761,0.000000
11.860832,0.000000
11.860903,0.000000
11.860973,0.000000
11.861044,0.000000
11.861115,0.000000
11.861185,0.000000
11.861256,0.000000
11.861326,0.000000
11.861397,0.000000
11.861467,0.000000
11.861538,0.000000
11.861609,0.000000
11.861679,0.000000
11.861750,0.000000
11.861820,0.000000
11.861891,0.000000
11.861961,0.000000
11.862032,0.000000
11.862102,0.000000
11.862173,0.000000
11.862243,0.000000
11.862314,0.000000
11.862384,0.000000
11.862455,0.000000
11.862525,0.000000
11.862596,0.000000
11.862666,0.000000
11.862737,0.000000
11.862807,0.000000
11.862878,0.000000
11.862948,0.000000
11.863019,0.000000
11.863089,0.000000
11.863160,0.000000
11.863230,0.000000
11.863301,0.000000
11.863371,0.000000
11.863441,0.000000
11.863512,0.000000
11.863582,0.000000
11.863653,0.000000
11.863723,0.000000
11.863794,0.000000
11.863864,0.000000
11.863934,0.000000
11.864005,0.000000
11.864075,0.000000
11.864146,0.000000
11.864216,0.000000
11.864286,0.000000
11.864357,0.000000
11.864427,0.000000
11.864497,0.000000
11.864568,0.000000
11.864638,0.000000
11.864708,0.000000
11.864779,0.000000
11.864849,0.000000
11.864919,0.000000
11.864990,0.000000
11.865060,0.000000
11.865130,0.000000
11.865201,0.000000
11.865271,0.000000
11.865341,0.000000
11.865412,0.000000
11.865482,0.000000
11.865552,0.000000
11.865623,0.000000
11.865693,0.000000
11.865763,0.000000
11.865833,0.000000
11.865904,0.000000
11.865974,0.000000
11.866044,0.000000
11.866114,0.000000
11.866185,0.000000
11.866255,0.000000
11.866325,0.000000
11.866395,0.000000
11.866466,0.000000
11.866536,0.000000
11.866606,0.000000
11.866676,0.000000
11.866746,0.000000
11.866817,0.000000
11.866887,0.000000
11.866957,0.000000
11.867027,0.000000
11.867097,0.000000
11.867167,0.000000
11.867238,0.000000
11.867308,0.000000
11.867378,0.000000
11.867448,0.000000
11.867518,0.000000
11.867588,0.000000
11.867659,0.000000
11.867729,0.000000
11.867799,0.000000
11.867869,0.000000
11.867939,0.000000
11.868009,0.000000
11.868079,0.000000
11.868149,0.000000
11.868219,0.000000
11.868290,0.000000
11.868360,0.000000
11.868430,0.000000
11.868500,0.000000
11.868570,0.000000
11.868640,0.000000
11.868710,0.000000
11.868780,0.000000
11.868850,0.000000
11.868920,0.000000
11.868990,0.000000
11.869060,0.000000
11.869130,0.000000
11.869200,0.000000
11.869270,0.000000
11.869340,0.000000
11.869410,0.000000
11.869480,0.000000
11.869550,0.000000
11.869620,0.000000
11.869690,0.000000
11.869760,0.000000
11.869830,0.000000
11.869900,0.000000
11.869970,0.000000
11.870040,0.000000
11.870110,0.000000
11.870180,0.000000
11.870250,0.000000
11.870320,0.000000
11.870390,0.000000
11.870460,0.000000
11.870530,0.000000
11.870600,0.000000
11.870670,0.000000
11.870740,0.000000
11.870810,0.000000
11.870880,0.000000
11.870949,0.000000
11.871019,0.000000
11.871089,0.000000
11.871159,0.000000
11.871229,0.000000
11.871299,0.000000
11.871369,0.000000
11.871439,0.000000
11.871509,0.000000
11.871578,0.000000
11.871648,0.000000
11.871718,0.000000
11.871788,0.000000
11.871858,0.000000
11.871928,0.000000
11.871998,0.000000
11.872067,0.000000
11.872137,0.000000
11.872207,0.000000
11.872277,0.000000
11.872347,0.000000
11.872416,0.000000
11.872486,0.000000
11.872556,0.000000
11.872626,0.000000
11.872696,0.000000
11.872765,0.000000
11.872835,0.000000
11.872905,0.000000
11.872975,0.000000
11.873044,0.000000
11.873114,0.000000
11.873184,0.000000
11.873254,0.000000
11.873323,0.000000
11.873393,0.000000
11.873463,0.000000
11.873533,0.000000
11.873602,0.000000
11.873672,0.000000
11.873742,0.000000
11.873812,0.000000
11.873881,0.000000
11.873951,0.000000
11.874021,0.000000
11.874090,0.000000
11.874160,0.000000
11.874230,0.000000
11.874299,0.000000
11.874369,0.000000
11.874439,0.000000
11.874508,0.000000
11.874578,0.000000
11.874648,0.000000
11.874717,0.000000
11.874787,0.000000
11.874857,0.000000
11.874926,0.000000
11.874996,0.000000
11.875065,0.000000
11.875135,0.000000
11.875205,0.000000
11.875274,0.000000
11.875344,0.000000
11.875413,0.000000
11.875483,0.000000
11.875553,0.000000
11.875622,0.000000
11.875692,0.000000
11.875761,0.000000
11.875831,0.000000
11.875901,0.000000
11.875970,0.000000
11.876040,0.000000
11.876109,0.000000
11.876179,0.000000
11.876248,0.000000
11.876318,0.000000
11.876387,0.000000
11.876457,0.000000
11.876526,0.000000
11.876596,0.000000
11.876665,0.000000
11.876735,0.000000
11.876804,0.000000
11.876874,0.000000
11.876943,0.000000
11.877013,0.000000
11.877082,0.000000
11.877152,0.000000
11.877221,0.000000
11.877291,0.000000
11.877360,0.000000
11.877430,0.000000
11.877499,0.000000
11.877569,0.000000
11.877638,0.000000
11.877707,0.000000
11.877777,0.000000
11.877846,0.000000
11.877916,0.000000
11.877985,0.000000
11.878055,0.000000
11.878124,0.000000
11.878193,0.000000
11.878263,0.000000
11.878332,0.000000
11.878402,0.000000
11.878471,0.000000
11.878540,0.000000
11.878610,0.000000
11.878679,0.000000
11.878748,0.000000
11.878818,0.000000
11.878887,0.000000
11.878957,0.000000
11.879026,0.000000
11.879095,0.000000
11.879165,0.000000
11.879234,0.000000
11.879303,0.000000
11.879373,0.000000
11.879442,0.000000
11.879511,0.000000
11.879580,0.000000
11.879650,0.000000
11.879719,0.000000
11.879788,0.000000
11.879858,0.000000
11.879927,0.000000
11.879996,0.000000
11.880065,0.000000
11.880135,0.000000
11.880204,0.000000
11.880273,0.000000
11.880343,0.000000
11.880412,0.000000
11.880481,0.000000
11.880550,0.000000
11.880619,0.000000
11.880689,0.000000
11.880758,0.000000
11.880827,0.000000
11.880896,0.000000
11.880966,0.000000
11.881035,0.000000
11.881104,0.000000
11.881173,0.000000
11.881242,0.000000
11.881312,0.000000
11.881381,0.000000
11.881450,0.000000
11.881519,0.000000
11.881588,0.000000
11.881657,0.000000
11.881727,0.000000
11.881796,0.000000
11.881865,0.000000
11.881934,0.000000
11.882003,0.000000
11.882072,0.000000
11.882141,0.000000
11.882211,0.000000
11.882280,0.000000
11.882349,0.000000
11.882418,0.000000
11.882487,0.000000
11.882556,0.000000
11.882625,0.000000
11.882694,0.000000
11.882763,0.000000
11.882832,0.000000
11.882902,0.000000
11.882971,0.000000
11.883040,0.000000
11.883109,0.000000
11.883178,0.000000
11.883247,0.000000
11.883316,0.000000
11.883385,0.000000
11.883454,0.000000
11.883523,0.000000
11.883592,0.000000
11.883661,0.000000
11.883730,0.000000
11.883799,0.000000
11.883868,0.000000
11.883937,0.000000
11.884006,0.000000
11.884075,0.000000
11.884144,0.000000
11.884213,0.000000
11.884282,0.000000
11.884351,0.000000
11.884420,0.000000
11.884489,0.000000
11.884558,0.000000
11.884627,0.000000
11.884696,0.000000
11.884765,0.000000
11.884834,0.000000
11.884903,0.000000
11.884972,0.000000
11.885041,0.000000
11.885110,0.000000
11.885178,0.000000
11.885247,0.000000
11.885316,0.000000
11.885385,0.000000
11.885454,0.000000
11.885523,0.000000
11.885592,0.000000
11.885661,0.000000
11.885730,0.000000
11.885799,0.000000
11.885867,0.000000
11.885936,0.000000
11.886005,0.000000
11.886074,0.000000
11.886143,0.000000
11.886212,0.000000
11.886281,0.000000
11.886349,0.000000
11.886418,0.000000
11.886487,0.000000
11.886556,0.000000
11.886625,0.000000
11.886693,0.000000
11.886762,0.000000
11.886831,0.000000
11.886900,0.000000
11.886969,0.000000
11.887037,0.000000
11.887106,0.000000
11.887175,0.000000
11.887244,0.000000
11.887313,0.000000
11.887381,0.000000
11.887450,0.000000
11.887519,0.000000
11.887588,0.000000
11.887656,0.000000
11.887725,0.000000
11.887794,0.000000
11.887863,0.000000
11.887931,0.000000
11.888000,0.000000
11.888069,0.000000
11.888138,0.000000
11.888206,0.000000
11.888275,0.000000
11.888344,0.000000
11.888412,0.000000
11.888481,0.000000
11.888550,0.000000
11.888618,0.000000
11.888687,0.000000
11.888756,0.000000
11.888824,0.000000
11.888893,0.000000
11.888962,0.000000
11.889030,0.000000
11.889099,0.000000
11.889168,0.000000
11.889236,0.000000
11.889305,0.000000
11.889374,0.000000
11.889442,0.000000
11.889511,0.000000
11.889579,0.000000
11.889648,0.000000
11.889717,0.000000
11.889785,0.000000
11.889854,0.000000
11.889923,0.000000
11.889991,0.000000
11.890060,0.000000
11.890128,0.000000
11.890197,0.000000
11.890265,0.000000
11.890334,0.000000
11.890403,0.000000
11.890471,0.000000
11.890540,0.000000
11.890608,0.000000
11.890677,0.000000
11.890745,0.000000
11.890814,0.000000
11.890882,0.000000
11.890951,0.000000
11.891019,0.000000
11.891088,0.000000
11.891156,0.000000
11.891225,0.000000
11.891293,0.000000
11.891362,0.000000
11.891430,0.000000
11.891499,0.000000
11.891567,0.000000
11.891636,0.000000
11.891704,0.000000
11.891773,0.000000
11.891841,0.000000
11.891910,0.000000
11.891978,0.000000
11.892047,0.000000
11.892115,0.000000
11.892183,0.000000
11.892252,0.000000
11.892320,0.000000
11.892389,0.000000
11.892457,0.000000
11.892526,0.000000
11.892594,0.000000
11.892662,0.000000
11.892731,0.000000
11.892799,0.000000
11.892868,0.000000
11.892936,0.000000
11.893004,0.000000
11.893073,0.000000
11.893141,0.000000
11.893210,0.000000
11.893278,0.000000
11.893346,0.000000
11.893415,0.000000
11.893483,0.000000
11.893551,0.000000
11.893620,0.000000
11.893688,0.000000
11.893756,0.000000
11.893825,0.000000
11.893893,0.000000
11.893961,0.000000
11.894030,0.000000
11.894098,0.000000
11.894166,0.000000
11.894234,0.000000
11.894303,0.000000
11.894371,0.000000
11.894439,0.000000
11.894508,0.000000
11.894576,0.000000
11.894644,0.000000
11.894712,0.000000
11.894781,0.000000
11.894849,0.000000
11.894917,0.000000
11.894985,0.000000
11.895054,0.000000
11.895122,0.000000
11.895190,0.000000
11.895258,0.000000
11.895327,0.000000
11.895395,0.000000
11.895463,0.000000
11.895531,0.000000
11.895599,0.000000
11.895668,0.000000
11.895736,0.000000
11.895804,0.000000
11.895872,0.000000
11.895940,0.000000
11.896009,0.000000
11.896077,0.000000
11.896145,0.000000
11.896213,0.000000
11.896281,0.000000
11.896349,0.000000
11.896418,0.000000
11.896486,0.000000
11.896554,0.000000
11.896622,0.000000
11.896690,0.000000
11.896758,0.000000
11.896826,0.000000
11.896895,0.000000
11.896963,0.000000
11.897031,0.000000
11.897099,0.000000
11.897167,0.000000
11.897235,0.000000
11.897303,0.000000
11.897371,0.000000
11.897439,0.000000
11.897507,0.000000
11.897575,0.000000
11.897643,0.000000
11.897712,0.000000
11.897780,0.000000
11.897848,0.000000
11.897916,0.000000
11.897984,0.000000
11.898052,0.000000
11.898120,0.000000
11.898188,0.000000
11.898256,0.000000
11.898324,0.000000
11.898392,0.000000
11.898460,0.000000
11.898528,0.000000
11.898596,0.000000
11.898664,0.000000
11.898732,0.000000
11.898800,0.000000
11.898868,0.000000
11.898936,0.000000
11.899004,0.000000
11.899072,0.000000
11.899140,0.000000
11.899208,0.000000
11.899276,0.000000
11.899344,0.000000
11.899412,0.000000
11.899480,0.000000
11.899547,0.000000
11.899615,0.000000
11.899683,0.000000
11.899751,0.000000
11.899819,0.000000
11.899887,0.000000
11.899955,0.000000
11.900023,0.000000
11.900091,0.000000
11.900159,0.000000
11.900227,0.000000
11.900294,0.000000
11.900362,0.000000
11.900430,0.000000
11.900498,0.000000
11.900566,0.000000
11.900634,0.000000
11.900702,0.000000
11.900770,0.000000
11.900837,0.000000
11.900905,0.000000
11.900973,0.000000
11.901041,0.000000
11.901109,0.000000
11.901177,0.000000
11.901244,0.000000
11.901312,0.000000
11.901380,0.000000
11.901448,0.000000
11.901516,0.000000
11.901583,0.000000
11.901651,0.000000
11.901719,0.000000
11.901787,0.000000
11.901855,0.000000
11.901922,0.000000
11.901990,0.000000
11.902058,0.000000
11.902126,0.000000
11.902193,0.000000
11.902261,0.000000
11.902329,0.000000
11.902397,0.000000
11.902464,0.000000
11.902532,0.000000
11.902600,0.000000
11.902668,0.000000
11.902735,0.000000
11.902803,0.000000
11.902871,0.000000
11.902938,0.000000
11.903006,0.000000
11.903074,0.000000
11.903142,0.000000
11.903209,0.000000
11.903277,0.000000
11.903345,0.000000
11.903412,0.000000
11.903480,0.000000
11.903548,0.000000
11.903615,0.000000
11.903683,0.000000
11.903751,0.000000
11.903818,0.000000
11.903886,0.000000
11.903954,0.000000
11.904021,0.000000
11.904089,0.000000
11.904156,0.000000
11.904224,0.000000
11.904292,0.000000
11.904359,0.000000
11.904427,0.000000
11.904494,0.000000
11.904562,0.000000
11.904630,0.000000
11.904697,0.000000
11.904765,0.000000
11.904832,0.000000
11.904900,0.000000
11.904968,0.000000
11.905035,0.000000
11.905103,0.000000
11.905170,0.000000
11.905238,0.000000
11.905305,0.000000
11.905373,0.000000
11.905440,0.000000
11.905508,0.000000
11.905575,0.000000
11.905643,0.000000
11.905711,0.000000
11.905778,0.000000
11.905846,0.000000
11.905913,0.000000
11.905981,0.000000
11.906048,0.000000
11.906116,0.000000
11.906183,0.000000
11.906251,0.000000
11.906318,0.000000
11.906385,0.000000
11.906453,0.000000
11.906520,0.000000
11.906588,0.000000
11.906655,0.000000
11.906723,0.000000
11.906790,0.000000
11.906858,0.000000
11.906925,0.000000
11.906993,0.000000
11.907060,0.000000
11.907127,0.000000
11.907195,0.000000
11.907262,0.000000
11.907330,0.000000
11.907397,0.000000
11.907464,0.000000
11.907532,0.000000
11.907599,0.000000
11.907667,0.000000
11.907734,0.000000
11.907801,0.000000
11.907869,0.000000
11.907936,0.000000
11.908003,0.000000
11.908071,0.000000
11.908138,0.000000
11.908206,0.000000
11.908273,0.000000
11.908340,0.000000
11.908408,0.000000
11.908475,0.000000
11.908542,0.000000
11.908610,0.000000
11.908677,0.000000
11.908744,0.000000
11.908812,0.000000
11.908879,0.000000
11.908946,0.000000
11.909013,0.000000
11.909081,0.000000
11.909148,0.000000
11.909215,0.000000
11.909283,0.000000
11.909350,0.000000
11.909417,0.000000
11.909484,0.000000
11.909552,0.000000
11.909619,0.000000
11.909686,0.000000
11.909753,0.000000
11.909821,0.000000
11.909888,0.000000
11.909955,0.000000
11.910022,0.000000
11.910090,0.000000
11.910157,0.000000
11.910224,0.000000
11.910291,0.000000
11.910358,0.000000
11.910426,0.000000
11.910493,0.000000
11.910560,0.000000
11.910627,0.000000
11.910694,0.000000
11.910762,0.000000
11.910829,0.000000
11.910896,0.000000
11.910963,0.000000
11.911030,0.000000
11.911097,0.000000
11.911165,0.000000
11.911232,0.000000
11.911299,0.000000
11.911366,0.000000
11.911433,0.000000
11.911500,0.000000
11.911567,0.000000
11.911634,0.000000
11.911702,0.000000
11.911769,0.000000
11.911836,0.000000
11.911903,0.000000
11.911970,0.000000
11.912037,0.000000
11.912104,0.000000
11.912171,0.000000
11.912238,0.000000
11.912305,0.000000
11.912373,0.000000
11.912440,0.000000
11.912507,0.000000
11.912574,0.000000
11.912641,0.000000
11.912708,0.000000
11.912775,0.000000
11.912842,0.000000
11.912909,0.000000
11.912976,0.000000
11.913043,0.000000
11.913110,0.000000
11.913177,0.000000
11.913244,0.000000
11.913311,0.000000
11.913378,0.000000
11.913445,0.000000
11.913512,0.000000
11.913579,0.000000
11.913646,0.000000
11.913713,0.000000
11.913780,0.000000
11.913847,0.000000
11.913914,0.000000
11.913981,0.000000
11.914048,0.000000
11.914115,0.000000
11.914182,0.000000
11.914249,0.000000
11.914316,0.000000
11.914383,0.000000
11.914449,0.000000
11.914516,0.000000
11.914583,0.000000
11.914650,0.000000
11.914717,0.000000
11.914784,0.000000
11.914851,0.000000
11.914918,0.000000
11.914985,0.000000
11.915052,0.000000
11.915119,0.000000
11.915185,0.000000
11.915252,0.000000
11.915319,0.000000
11.915386,0.000000
11.915453,0.000000
11.915520,0.000000
11.915587,0.000000
11.915653,0.000000
11.915720,0.000000
11.915787,0.000000
11.915854,0.000000
11.915921,0.000000
11.915988,0.000000
11.916055,0.000000
11.916121,0.000000
11.916188,0.000000
11.916255,0.000000
11.916322,0.000000
11.916389,0.000000
11.916455,0.000000
11.916522,0.000000
11.916589,0.000000
11.916656,0.000000
11.916723,0.000000
11.916789,0.000000
11.916856,0.000000
11.916923,0.000000
11.916990,0.000000
11.917056,0.000000
11.917123,0.000000
11.917190,0.000000
11.917257,0.000000
11.917323,0.000000
11.917390,0.000000
11.917457,0.000000
11.917524,0.000000
11.917590,0.000000
11.917657,0.000000
11.917724,0.000000
11.917790,0.000000
11.917857,0.000000
11.917924,0.000000
11.917990,0.000000
11.918057,0.000000
11.918124,0.000000
11.918191,0.000000
11.918257,0.000000
11.918324,0.000000
11.918391,0.000000
11.918457,0.000000
11.918524,0.000000
11.918591,0.000000
11.918657,0.000000
11.918724,0.000000
11.918790,0.000000
11.918857,0.000000
11.918924,0.000000
11.918990,0.000000
11.919057,0.000000
11.919124,0.000000
11.919190,0.000000
11.919257,0.000000
11.919323,0.000000
11.919390,0.000000
11.919457,0.000000
11.919523,0.000000
11.919590,0.000000
11.919656,0.000000
11.919723,0.000000
11.919790,0.000000
11.919856,0.000000
11.919923,0.000000
11.919989,0.000000
11.920056,0.000000
11.920122,0.000000
11.920189,0.000000
11.920255,0.000000
11.920322,0.000000
11.920389,0.000000
11.920455,0.000000
11.920522,0.000000
11.920588,0.000000
11.920655,0.000000
11.920721,0.000000
11.920788,0.000000
11.920854,0.000000
11.920921,0.000000
11.920987,0.000000
11.921054,0.000000
11.921120,0.000000
11.921187,0.000000
11.921253,0.000000
11.921320,0.000000
11.921386,0.000000
11.921453,0.000000
11.921519,0.000000
11.921585,0.000000
11.921652,0.000000
11.921718,0.000000
11.921785,0.000000
11.921851,0.000000
11.921918,0.000000
11.921984,0.000000
11.922051,0.000000
11.922117,0.000000
11.922183,0.000000
11.922250,0.000000
11.922316,0.000000
11.922383,0.000000
11.922449,0.000000
11.922515,0.000000
11.922582,0.000000
11.922648,0.000000
11.922715,0.000000
11.922781,0.000000
11.922847,0.000000
11.922914,0.000000
11.922980,0.000000
11.923046,0.000000
11.923113,0.000000
11.923179,0.000000
11.923245,0.000000
11.923312,0.000000
11.923378,0.000000
11.923444,0.000000
11.923511,0.000000
11.923577,0.000000
11.923643,0.000000
11.923710,0.000000
11.923776,0.000000
11.923842,0.000000
11.923909,0.000000
11.923975,0.000000
11.924041,0.000000
11.924108,0.000000
11.924174,0.000000
11.924240,0.000000
11.924306,0.000000
11.924373,0.000000
11.924439,0.000000
11.924505,0.000000
11.924571,0.000000
11.924638,0.000000
11.924704,0.000000
11.924770,0.000000
11.924836,0.000000
11.924903,0.000000
11.924969,0.000000
11.925035,0.000000
11.925101,0.000000
11.925168,0.000000
11.925234,0.000000
11.925300,0.000000
11.925366,0.000000
11.925432,0.000000
11.925499,0.000000
11.925565,0.000000
11.925631,0.000000
11.925697,0.000000
11.925763,0.000000
11.925830,0.000000
11.925896,0.000000
11.925962,0.000000
11.926028,0.000000
11.926094,0.000000
11.926160,0.000000
11.926226,0.000000
11.926293,0.000000
11.926359,0.000000
11.926425,0.000000
11.926491,0.000000
11.926557,0.000000
11.926623,0.000000
11.926689,0.000000
11.926755,0.000000
11.926822,0.000000
11.926888,0.000000
11.926954,0.000000
11.927020,0.000000
11.927086,0.000000
11.927152,0.000000
11.927218,0.000000
11.927284,0.000000
11.927350,0.000000
11.927416,0.000000
11.927482,0.000000
11.927549,0.000000
11.927615,0.000000
11.927681,0.000000
11.927747,0.000000
11.927813,0.000000
11.927879,0.000000
11.927945,0.000000
11.928011,0.000000
11.928077,0.000000
11.928143,0.000000
11.928209,0.000000
11.928275,0.000000
11.928341,0.000000
11.928407,0.000000
11.928473,0.000000
11.928539,0.000000
11.928605,0.000000
11.928671,0.000000
11.928737,0.000000
11.928803,0.000000
11.928869,0.000000
11.928935,0.000000
11.929001,0.000000
11.929067,0.000000
11.929133,0.000000
11.929199,0.000000
11.929265,0.000000
11.929331,0.000000
11.929396,0.000000
11.929462,0.000000
11.929528,0.000000
11.929594,0.000000
11.929660,0.000000
11.929726,0.000000
11.929792,0.000000
11.929858,0.000000
11.929924,0.000000
11.929990,0.000000
11.930056,0.000000
11.930121,0.000000
11.930187,0.000000
11.930253,0.000000
11.930319,0.000000
11.930385,0.000000
11.930451,0.000000
11.930517,0.000000
11.930583,0.000000
11.930648,0.000000
11.930714,0.000000
11.930780,0.000000
11.930846,0.000000
11.930912,0.000000
11.930978,0.000000
11.931044,0.000000
11.931109,0.000000
11.931175,0.000000
11.931241,0.000000
11.931307,0.000000
11.931373,0.000000
11.931438,0.000000
11.931504,0.000000
11.931570,0.000000
11.931636,0.000000
11.931702,0.000000
11.931767,0.000000
11.931833,0.000000
11.931899,0.000000
11.931965,0.000000
11.932030,0.000000
11.932096,0.000000
11.932162,0.000000
11.932228,0.000000
11.932293,0.000000
11.932359,0.000000
11.932425,0.000000
11.932491,0.000000
11.932556,0.000000
11.932622,0.000000
11.932688,0.000000
11.932754,0.000000
11.932819,0.000000
11.932885,0.000000
11.932951,0.000000
11.933016,0.000000
11.933082,0.000000
11.933148,0.000000
11.933214,0.000000
11.933279,0.000000
11.933345,0.000000
11.933411,0.000000
11.933476,0.000000
11.933542,0.000000
11.933608,0.000000
11.933673,0.000000
11.933739,0.000000
11.933804,0.000000
11.933870,0.000000
11.933936,0.000000
11.934001,0.000000
11.934067,0.000000
11.934133,0.000000
11.934198,0.000000
11.934264,0.000000
11.934330,0.000000
11.934395,0.000000
11.934461,0.000000
11.934526,0.000000
11.934592,0.000000
11.934658,0.000000
11.934723,0.000000
11.934789,0.000000
11.934854,0.000000
11.934920,0.000000
11.934985,0.000000
11.935051,0.000000
11.935117,0.000000
11.935182,0.000000
11.935248,0.000000
11.935313,0.000000
11.935379,0.000000
11.935444,0.000000
11.935510,0.000000
11.935575,0.000000
11.935641,0.000000
11.935706,0.000000
11.935772,0.000000
11.935837,0.000000
11.935903,0.000000
11.935969,0.000000
11.936034,0.000000
11.936100,0.000000
11.936165,0.000000
11.936230,0.000000
11.936296,0.000000
11.936361,0.000000
11.936427,0.000000
11.936492,0.000000
11.936558,0.000000
11.936623,0.000000
11.936689,0.000000
11.936754,0.000000
11.936820,0.000000
11.936885,0.000000
11.936951,0.000000
11.937016,0.000000
11.937081,0.000000
11.937147,0.000000
11.937212,0.000000
11.937278,0.000000
11.937343,0.000000
11.937409,0.000000
11.937474,0.000000
11.937539,0.000000
11.937605,0.000000
11.937670,0.000000
11.937736,0.000000
11.937801,0.000000
11.937866,0.000000
11.937932,0.000000
11.937997,0.000000
11.938062,0.000000
11.938128,0.000000
11.938193,0.000000
11.938259,0.000000
11.938324,0.000000
11.938389,0.000000
11.938455,0.000000
11.938520,0.000000
11.938585,0.000000
11.938651,0.000000
11.938716,0.000000
11.938781,0.000000
11.938847,0.000000
11.938912,0.000000
11.938977,0.000000
11.939043,0.000000
11.939108,0.000000
11.939173,0.000000
11.939238,0.000000
11.939304,0.000000
11.939369,0.000000
11.939434,0.000000
11.939500,0.000000
11.939565,0.000000
11.939630,0.000000
11.939695,0.000000
11.939761,0.000000
11.939826,0.000000
11.939891,0.000000
11.939956,0.000000
11.940022,0.000000
11.940087,0.000000
11.940152,0.000000
11.940217,0.000000
11.940283,0.000000
11.940348,0.000000
11.940413,0.000000
11.940478,0.000000
11.940543,0.000000
11.940609,0.000000
11.940674,0.000000
11.940739,0.000000
11.940804,0.000000
11.940869,0.000000
11.940935,0.000000
11.941000,0.000000
11.941065,0.000000
11.941130,0.000000
11.941195,0.000000
11.941260,0.000000
11.941326,0.000000
11.941391,0.000000
11.941456,0.000000
11.941521,0.000000
11.941586,0.000000
11.941651,0.000000
11.941716,0.000000
11.941782,0.000000
11.941847,0.000000
11.941912,0.000000
11.941977,0.000000
11.942042,0.000000
11.942107,0.000000
11.942172,0.000000
11.942237,0.000000
11.942302,0.000000
11.942367,0.000000
11.942433,0.000000
11.942498,0.000000
11.942563,0.000000
11.942628,0.000000
11.942693,0.000000
11.942758,0.000000
11.942823,0.000000
11.942888,0.000000
11.942953,0.000000
11.943018,0.000000
11.943083,0.000000
11.943148,0.000000
11.943213,0.000000
11.943278,0.000000
11.943343,0.000000
11.943408,0.000000
11.943473,0.000000
11.943538,0.000000
11.943603,0.000000
11.943668,0.000000
11.943733,0.000000
11.943798,0.000000
11.943863,0.000000
11.943928,0.000000
11.943993,0.000000
11.944058,0.000000
11.944123,0.000000
11.944188,0.000000
11.944253,0.000000
11.944318,0.000000
11.944383,0.000000
11.944448,0.000000
11.944513,0.000000
11.944578,0.000000
11.944643,0.000000
11.944708,0.000000
11.944773,0.000000
11.944838,0.000000
11.944903,0.000000
11.944968,0.000000
11.945033,0.000000
11.945097,0.000000
11.945162,0.000000
11.945227,0.000000
11.945292,0.000000
11.945357,0.000000
11.945422,0.000000
11.945487,0.000000
11.945552,0.000000
11.945617,0.000000
11.945681,0.000000
11.945746,0.000000
11.945811,0.000000
11.945876,0.000000
11.945941,0.000000
11.946006,0.000000
11.946071,0.000000
11.946135,0.000000
11.946200,0.000000
11.946265,0.000000
11.946330,0.000000
11.946395,0.000000
11.946460,0.000000
11.946524,0.000000
11.946589,0.000000
11.946654,0.000000
11.946719,0.000000
11.946784,0.000000
11.946848,0.000000
11.946913,0.000000
11.946978,0.000000
11.947043,0.000000
11.947108,0.000000
11.947172,0.000000
11.947237,0.000000
11.947302,0.000000
11.947367,0.000000
11.947431,0.000000
11.947496,0.000000
11.947561,0.000000
11.947626,0.000000
11.947690,0.000000
11.947755,0.000000
11.947820,0.000000
11.947885,0.000000
11.947949,0.000000
11.948014,0.000000
11.948079,0.000000
11.948144,0.000000
11.948208,0.000000
11.948273,0.000000
11.948338,0.000000
11.948402,0.000000
11.948467,0.000000
11.948532,0.000000
11.948596,0.000000
11.948661,0.000000
11.948726,0.000000
11.948790,0.000000
11.948855,0.000000
11.948920,0.000000
11.948984,0.000000
11.949049,0.000000
11.949114,0.000000
11.949178,0.000000
11.949243,0.000000
11.949308,0.000000
11.949372,0.000000
11.949437,0.000000
11.949502,0.000000
11.949566,0.000000
11.949631,0.000000
11.949695,0.000000
11.949760,0.000000
11.949825,0.000000
11.949889,0.000000
11.949954,0.000000
11.950018,0.000000
11.950083,0.000000
11.950148,0.000000
11.950212,0.000000
11.950277,0.000000
11.950341,0.000000
11.950406,0.000000
11.950470,0.000000
11.950535,0.000000
11.950600,0.000000
11.950664,0.000000
11.950729,0.000000
11.950793,0.000000
11.950858,0.000000
11.950922,0.000000
11.950987,0.000000
11.951051,0.000000
11.951116,0.000000
11.951180,0.000000
11.951245,0.000000
11.951309,0.000000
11.951374,0.000000
11.951438,0.000000
11.951503,0.000000
11.951567,0.000000
11.951632,0.000000
11.951696,0.000000
11.951761,0.000000
11.951825,0.000000
11.951890,0.000000
11.951954,0.000000
11.952019,0.000000
11.952083,0.000000
11.952148,0.000000
11.952212,0.000000
11.952277,0.000000
11.952341,0.000000
11.952405,0.000000
11.952470,0.000000
11.952534,0.000000
11.952599,0.000000
11.952663,0.000000
11.952728,0.000000
11.952792,0.000000
11.952856,0.000000
11.952921,0.000000
11.952985,0.000000
11.953050,0.000000
11.953114,0.000000
11.953178,0.000000
11.953243,0.000000
11.953307,0.000000
11.953372,0.000000
11.953436,0.000000
11.953500,0.000000
11.953565,0.000000
11.953629,0.000000
11.953693,0.000000
11.953758,0.000000
11.953822,0.000000
11.953886,0.000000
11.953951,0.000000
11.954015,0.000000
11.954079,0.000000
11.954144,0.000000
11.954208,0.000000
11.954272,0.000000
11.954337,0.000000
11.954401,0.000000
11.954465,0.000000
11.954530,0.000000
11.954594,0.000000
11.954658,0.000000
11.954723,0.000000
11.954787,0.000000
11.954851,0.000000
11.954915,0.000000
11.954980,0.000000
11.955044,0.000000
11.955108,0.000000
11.955172,0.000000
11.955237,0.000000
11.955301,0.000000
11.955365,0.000000
11.955429,0.000000
11.955494,0.000000
11.955558,0.000000
11.955622,0.000000
11.955686,0.000000
11.955751,0.000000
11.955815,0.000000
11.955879,0.000000
11.955943,0.000000
11.956007,0.000000
11.956072,0.000000
11.956136,0.000000
11.956200,0.000000
11.956264,0.000000
11.956328,0.000000
11.956393,0.000000
11.956457,0.000000
11.956521,0.000000
11.956585,0.000000
11.956649,0.000000
11.956713,0.000000
11.956778,0.000000
11.956842,0.000000
11.956906,0.000000
11.956970,0.000000
11.957034,0.000000
11.957098,0.000000
11.957162,0.000000
11.957227,0.000000
11.957291,0.000000
11.957355,0.000000
11.957419,0.000000
11.957483,0.000000
11.957547,0.000000
11.957611,0.000000
11.957675,0.000000
11.957739,0.000000
11.957804,0.000000
11.957868,0.000000
11.957932,0.000000
11.957996,0.000000
11.958060,0.000000
11.958124,0.000000
11.958188,0.000000
11.958252,0.000000
11.958316,0.000000
11.958380,0.000000
11.958444,0.000000
11.958508,0.000000
11.958572,0.000000
11.958636,0.000000
11.958700,0.000000
11.958764,0.000000
11.958828,0.000000
11.958893,0.000000
11.958957,0.000000
11.959021,0.000000
11.959085,0.000000
11.959149,0.000000
11.959213,0.000000
11.959277,0.000000
11.959341,0.000000
11.959405,0.000000
11.959469,0.000000
11.959533,0.000000
11.959596,0.000000
11.959660,0.000000
11.959724,0.000000
11.959788,0.000000
11.959852,0.000000
11.959916,0.000000
11.959980,0.000000
11.960044,0.000000
11.960108,0.000000
11.960172,0.000000
11.960236,0.000000
11.960300,0.000000
11.960364,0.000000
11.960428,0.000000
11.960492,0.000000
11.960556,0.000000
11.960620,0.000000
11.960683,0.000000
11.960747,0.000000
11.960811,0.000000
11.960875,0.000000
11.960939,0.000000
11.961003,0.000000
11.961067,0.000000
11.961131,0.000000
11.961195,0.000000
11.961258,0.000000
11.961322,0.000000
11.961386,0.000000
11.961450,0.000000
11.961514,0.000000
11.961578,0.000000
11.961642,0.000000
11.961705,0.000000
11.961769,0.000000
11.961833,0.000000
11.961897,0.000000
11.961961,0.000000
11.962025,0.000000
11.962088,0.000000
11.962152,0.000000
11.962216,0.000000
11.962280,0.000000
11.962344,0.000000
11.962407,0.000000
11.962471,0.000000
11.962535,0.000000
11.962599,0.000000
11.962663,0.000000
11.962726,0.000000
11.962790,0.000000
11.962854,0.000000
11.962918,0.000000
11.962981,0.000000
11.963045,0.000000
11.963109,0.000000
11.963173,0.000000
11.963236,0.000000
11.963300,0.000000
11.963364,0.000000
11.963428,0.000000
11.963491,0.000000
11.963555,0.000000
11.963619,0.000000
11.963683,0.000000
11.963746,0.000000
11.963810,0.000000
11.963874,0.000000
11.963937,0.000000
11.964001,0.000000
11.964065,0.000000
11.964128,0.000000
11.964192,0.000000
11.964256,0.000000
11.964320,0.000000
11.964383,0.000000
11.964447,0.000000
11.964511,0.000000
11.964574,0.000000
11.964638,0.000000
11.964701,0.000000
11.964765,0.000000
11.964829,0.000000
11.964892,0.000000
11.964956,0.000000
11.965020,0.000000
11.965083,0.000000
11.965147,0.000000
11.965211,0.000000
11.965274,0.000000
11.965338,0.000000
11.965401,0.000000
11.965465,0.000000
11.965529,0.000000
11.965592,0.000000
11.965656,0.000000
11.965719,0.000000
11.965783,0.000000
11.965847,0.000000
11.965910,0.000000
11.965974,0.000000
11.966037,0.000000
11.966101,0.000000
11.966164,0.000000
11.966228,0.000000
11.966291,0.000000
11.966355,0.000000
11.966419,0.000000
11.966482,0.000000
11.966546,0.000000
11.966609,0.000000
11.966673,0.000000
11.966736,0.000000
11.966800,0.000000
11.966863,0.000000
11.966927,0.000000
11.966990,0.000000
11.967054,0.000000
11.967117,0.000000
11.967181,0.000000
11.967244,0.000000
11.967308,0.000000
11.967371,0.000000
11.967435,0.000000
11.967498,0.000000
11.967562,0.000000
11.967625,0.000000
11.967689,0.000000
11.967752,0.000000
11.967815,0.000000
11.967879,0.000000
11.967942,0.000000
11.968006,0.000000
11.968069,0.000000
11.968133,0.000000
11.968196,0.000000
11.968260,0.000000
11.968323,0.000000
11.968386,0.000000
11.968450,0.000000
11.968513,0.000000
11.968577,0.000000
11.968640,0.000000
11.968703,0.000000
11.968767,0.000000
11.968830,0.000000
11.968894,0.000000
11.968957,0.000000
11.969020,0.000000
11.969084,0.000000
11.969147,0.000000
11.969210,0.000000
11.969274,0.000000
11.969337,0.000000
11.969400,0.000000
11.969464,0.000000
11.969527,0.000000
11.969591,0.000000
11.969654,0.000000
11.969717,0.000000
11.969781,0.000000
11.969844,0.000000
11.969907,0.000000
11.969970,0.000000
11.970034,0.000000
11.970097,0.000000
11.970160,0.000000
11.970224,0.000000
11.970287,0.000000
11.970350,0.000000
11.970414,0.000000
11.970477,0.000000
11.970540,0.000000
11.970603,0.000000
11.970667,0.000000
11.970730,0.000000
11.970793,0.000000
11.970857,0.000000
11.970920,0.000000
11.970983,0.000000
11.971046,0.000000
11.971110,0.000000
11.971173,0.000000
11.971236,0.000000
11.971299,0.000000
11.971362,0.000000
11.971426,0.000000
11.971489,0.000000
11.971552,0.000000
11.971615,0.000000
11.971679,0.000000
11.971742,0.000000
11.971805,0.000000
11.971868,0.000000
11.971931,0.000000
11.971995,0.000000
11.972058,0.000000
11.972121,0.000000
11.972184,0.000000
11.972247,0.000000
11.972310,0.000000
11.972374,0.000000
11.972437,0.000000
11.972500,0.000000
11.972563,0.000000
11.972626,0.000000
11.972689,0.000000
11.972752,0.000000
11.972816,0.000000
11.972879,0.000000
11.972942,0.000000
11.973005,0.000000
11.973068,0.000000
11.973131,0.000000
11.973194,0.000000
11.973257,0.000000
11.973321,0.000000
11.973384,0.000000
11.973447,0.000000
11.973510,0.000000
11.973573,0.000000
11.973636,0.000000
11.973699,0.000000
11.973762,0.000000
11.973825,0.000000
11.973888,0.000000
11.973951,0.000000
11.974014,0.000000
11.974078,0.000000
11.974141,0.000000
11.974204,0.000000
11.974267,0.000000
11.974330,0.000000
11.974393,0.000000
11.974456,0.000000
11.974519,0.000000
11.974582,0.000000
11.974645,0.000000
11.974708,0.000000
11.974771,0.000000
11.974834,0.000000
11.974897,0.000000
11.974960,0.000000
11.975023,0.000000
11.975086,0.000000
11.975149,0.000000
11.975212,0.000000
11.975275,0.000000
11.975338,0.000000
11.975401,0.000000
11.975464,0.000000
11.975527,0.000000
11.975590,0.000000
11.975653,0.000000
11.975716,0.000000
11.975779,0.000000
11.975842,0.000000
11.975904,0.000000
11.975967,0.000000
11.976030,0.000000
11.976093,0.000000
11.976156,0.000000
11.976219,0.000000
11.976282,0.000000
11.976345,0.000000
11.976408,0.000000
11.976471,0.000000
11.976534,0.000000
11.976597,0.000000
11.976659,0.000000
11.976722,0.000000
11.976785,0.000000
11.976848,0.000000
11.976911,0.000000
11.976974,0.000000
11.977037,0.000000
11.977100,0.000000
11.977162,0.000000
11.977225,0.000000
11.977288,0.000000
11.977351,0.000000
11.977414,0.000000
11.977477,0.000000
11.977540,0.000000
11.977602,0.000000
11.977665,0.000000
11.977728,0.000000
11.977791,0.000000
11.977854,0.000000
11.977917,0.000000
11.977979,0.000000
11.978042,0.000000
11.978105,0.000000
11.978168,0.000000
11.978231,0.000000
11.978293,0.000000
11.978356,0.000000
11.978419,0.000000
11.978482,0.000000
11.978544,0.000000
11.978607,0.000000
11.978670,0.000000
11.978733,0.000000
11.978796,0.000000
11.978858,0.000000
11.978921,0.000000
11.978984,0.000000
11.979047,0.000000
11.979109,0.000000
11.979172,0.000000
11.979235,0.000000
11.979298,0.000000
11.979360,0.000000
11.979423,0.000000
11.979486,0.000000
11.979548,0.000000
11.979611,0.000000
11.979674,0.000000
11.979737,0.000000
11.979799,0.000000
11.979862,0.000000
11.979925,0.000000
11.979987,0.000000
11.980050,0.000000
11.980113,0.000000
11.980175,0.000000
11.980238,0.000000
11.980301,0.000000
11.980363,0.000000
11.980426,0.000000
11.980489,0.000000
11.980551,0.000000
11.980614,0.000000
11.980677,0.000000
11.980739,0.000000
11.980802,0.000000
11.980864,0.000000
11.980927,0.000000
11.980990,0.000000
11.981052,0.000000
11.981115,0.000000
11.981178,0.000000
11.981240,0.000000
11.981303,0.000000
11.981365,0.000000
11.981428,0.000000
11.981491,0.000000
11.981553,0.000000
11.981616,0.000000
11.981678,0.000000
11.981741,0.000000
11.981803,0.000000
11.981866,0.000000
11.981929,0.000000
11.981991,0.000000
11.982054,0.000000
11.982116,0.000000
11.982179,0.000000
11.982241,0.000000
11.982304,0.000000
11.982366,0.000000
11.982429,0.000000
11.982491,0.000000
11.982554,0.000000
11.982617,0.000000
11.982679,0.000000
11.982742,0.000000
11.982804,0.000000
11.982867,0.000000
11.982929,0.000000
11.982992,0.000000
11.983054,0.000000
11.983117,0.000000
11.983179,0.000000
11.983242,0.000000
11.983304,0.000000
11.983366,0.000000
11.983429,0.000000
11.983491,0.000000
11.983554,0.000000
11.983616,0.000000
11.983679,0.000000
11.983741,0.000000
11.983804,0.000000
11.983866,0.000000
11.983929,0.000000
11.983991,0.000000
11.984053,0.000000
11.984116,0.000000
11.984178,0.000000
11.984241,0.000000
11.984303,0.000000
11.984366,0.000000
11.984428,0.000000
11.984490,0.000000
11.984553,0.000000
11.984615,0.000000
11.984678,0.000000
11.984740,0.000000
11.984802,0.000000
11.984865,0.000000
11.984927,0.000000
11.984989,0.000000
11.985052,0.000000
11.985114,0.000000
11.985177,0.000000
11.985239,0.000000
11.985301,0.000000
11.985364,0.000000
11.985426,0.000000
11.985488,0.000000
11.985551,0.000000
11.985613,0.000000
11.985675,0.000000
11.985738,0.000000
11.985800,0.000000
11.985862,0.000000
11.985925,0.000000
11.985987,0.000000
11.986049,0.000000
11.986112,0.000000
11.986174,0.000000
11.986236,0.000000
11.986298,0.000000
11.986361,0.000000
11.986423,0.000000
11.986485,0.000000
11.986548,0.000000
11.986610,0.000000
11.986672,0.000000
11.986734,0.000000
11.986797,0.000000
11.986859,0.000000
11.986921,0.000000
11.986983,0.000000
11.987046,0.000000
11.987108,0.000000
11.987170,0.000000
11.987232,0.000000
11.987295,0.000000
11.987357,0.000000
11.987419,0.000000
11.987481,0.000000
11.987543,0.000000
11.987606,0.000000
11.987668,0.000000
11.987730,0.000000
11.987792,0.000000
11.987854,0.000000
11.987917,0.000000
11.987979,0.000000
11.988041,0.000000
11.988103,0.000000
11.988165,0.000000
11.988228,0.000000
11.988290,0.000000
11.988352,0.000000
11.988414,0.000000
11.988476,0.000000
11.988538,0.000000
11.988600,0.000000
11.988663,0.000000
11.988725,0.000000
11.988787,0.000000
11.988849,0.000000
11.988911,0.000000
11.988973,0.000000
11.989035,0.000000
11.989098,0.000000
11.989160,0.000000
11.989222,0.000000
11.989284,0.000000
11.989346,0.000000
11.989408,0.000000
11.989470,0.000000
11.989532,0.000000
11.989594,0.000000
11.989656,0.000000
11.989718,0.000000
11.989781,0.000000
11.989843,0.000000
11.989905,0.000000
11.989967,0.000000
11.990029,0.000000
11.990091,0.000000
11.990153,0.000000
11.990215,0.000000
11.990277,0.000000
11.990339,0.000000
11.990401,0.000000
11.990463,0.000000
11.990525,0.000000
11.990587,0.000000
11.990649,0.000000
11.990711,0.000000
11.990773,0.000000
11.990835,0.000000
11.990897,0.000000
11.990959,0.000000
11.991021,0.000000
11.991083,0.000000
11.991145,0.000000
11.991207,0.000000
11.991269,0.000000
11.991331,0.000000
11.991393,0.000000
11.991455,0.000000
11.991517,0.000000
11.991579,0.000000
11.991641,0.000000
11.991703,0.000000
11.991765,0.000000
11.991827,0.000000
11.991889,0.000000
11.991951,0.000000
11.992013,0.000000
11.992075,0.000000
11.992137,0.000000
11.992199,0.000000
11.992260,0.000000
11.992322,0.000000
11.992384,0.000000
11.992446,0.000000
11.992508,0.000000
11.992570,0.000000
11.992632,0.000000
11.992694,0.000000
11.992756,0.000000
11.992818,0.000000
11.992879,0.000000
11.992941,0.000000
11.993003,0.000000
11.993065,0.000000
11.993127,0.000000
11.993189,0.000000
11.993251,0.000000
11.993312,0.000000
11.993374,0.000000
11.993436,0.000000
11.993498,0.000000
11.993560,0.000000
11.993622,0.000000
11.993684,0.000000
11.993745,0.000000
11.993807,0.000000
11.993869,0.000000
11.993931,0.000000
11.993993,0.000000
11.994054,0.000000
11.994116,0.000000
11.994178,0.000000
11.994240,0.000000
11.994302,0.000000
11.994363,0.000000
11.994425,0.000000
11.994487,0.000000
11.994549,0.000000
11.994611,0.000000
11.994672,0.000000
11.994734,0.000000
11.994796,0.000000
11.994858,0.000000
11.994919,0.000000
11.994981,0.000000
11.995043,0.000000
11.995105,0.000000
11.995166,0.000000
11.995228,0.000000
11.995290,0.000000
11.995352,0.000000
11.995413,0.000000
11.995475,0.000000
11.995537,0.000000
11.995598,0.000000
11.995660,0.000000
11.995722,0.000000
11.995784,0.000000
11.995845,0.000000
11.995907,0.000000
11.995969,0.000000
11.996030,0.000000
11.996092,0.000000
11.996154,0.000000
11.996215,0.000000
11.996277,0.000000
11.996339,0.000000
11.996400,0.000000
11.996462,0.000000
11.996524,0.000000
11.996585,0.000000
11.996647,0.000000
11.996709,0.000000
11.996770,0.000000
11.996832,0.000000
11.996894,0.000000
11.996955,0.000000
11.997017,0.000000
11.997079,0.000000
11.997140,0.000000
11.997202,0.000000
11.997263,0.000000
11.997325,0.000000
11.997387,0.000000
11.997448,0.000000
11.997510,0.000000
11.997571,0.000000
11.997633,0.000000
11.997695,0.000000
11.997756,0.000000
11.997818,0.000000
11.997879,0.000000
11.997941,0.000000
11.998002,0.000000
11.998064,0.000000
11.998126,0.000000
11.998187,0.000000
11.998249,0.000000
11.998310,0.000000
11.998372,0.000000
11.998433,0.000000
11.998495,0.000000
11.998556,0.000000
11.998618,0.000000
11.998679,0.000000
11.998741,0.000000
11.998802,0.000000
11.998864,0.000000
11.998925,0.000000
11.998987,0.000000
11.999048,0.000000
11.999110,0.000000
11.999171,0.000000
11.999233,0.000000
11.999294,0.000000
11.999356,0.000000
11.999417,0.000000
11.999479,0.000000
11.999540,0.000000
11.999602,0.000000
11.999663,0.000000
11.999725,0.000000
11.999786,0.000000
11.999848,0.000000
11.999909,0.000000
11.999971,0.000000
12.000032,0.000000
12.000093,0.000000
12.000155,0.000000
12.000216,0.000000
12.000278,0.000000
12.000339,0.000000
12.000401,0.000000
12.000462,0.000000
12.000523,0.000000
12.000585,0.000000
12.000646,0.000000
12.000708,0.000000
12.000769,0.000000
12.000830,0.000000
12.000892,0.000000
12.000953,0.000000
12.001015,0.000000
12.001076,0.000000
12.001137,0.000000
12.001199,0.000000
12.001260,0.000000
12.001321,0.000000
12.001383,0.000000
12.001444,0.000000
12.001505,0.000000
12.001567,0.000000
12.001628,0.000000
12.001690,0.000000
12.001751,0.000000
12.001812,0.000000
12.001874,0.000000
12.001935,0.000000
12.001996,0.000000
12.002057,0.000000
12.002119,0.000000
12.002180,0.000000
12.002241,0.000000
12.002303,0.000000
12.002364,0.000000
12.002425,0.000000
12.002487,0.000000
12.002548,0.000000
12.002609,0.000000
12.002670,0.000000
12.002732,0.000000
12.002793,0.000000
12.002854,0.000000
12.002916,0.000000
12.002977,0.000000
12.003038,0.000000
12.003099,0.000000
12.003161,0.000000
12.003222,0.000000
12.003283,0.000000
12.003344,0.000000
12.003406,0.000000
12.003467,0.000000
12.003528,0.000000
12.003589,0.000000
12.003650,0.000000
12.003712,0.000000
12.003773,0.000000
12.003834,0.000000
12.003895,0.000000
12.003956,0.000000
12.004018,0.000000
12.004079,0.000000
12.004140,0.000000
12.004201,0.000000
12.004262,0.000000
12.004324,0.000000
12.004385,0.000000
12.004446,0.000000
12.004507,0.000000
12.004568,0.000000
12.004629,0.000000
12.004691,0.000000
12.004752,0.000000
12.004813,0.000000
12.004874,0.000000
12.004935,0.000000
12.004996,0.000000
12.005057,0.000000
12.005119,0.000000
12.005180,0.000000
12.005241,0.000000
12.005302,0.000000
12.005363,0.000000
12.005424,0.000000
12.005485,0.000000
12.005546,0.000000
12.005607,0.000000
12.005669,0.000000
12.005730,0.000000
12.005791,0.000000
12.005852,0.000000
12.005913,0.000000
12.005974,0.000000
12.006035,0.000000
12.006096,0.000000
12.006157,0.000000
12.006218,0.000000
12.006279,0.000000
12.006340,0.000000
12.006401,0.000000
12.006462,0.000000
12.006524,0.000000
12.006585,0.000000
12.006646,0.000000
12.006707,0.000000
12.006768,0.000000
12.006829,0.000000
12.006890,0.000000
12.006951,0.000000
12.007012,0.000000
12.007073,0.000000
12.007134,0.000000
12.007195,0.000000
12.007256,0.000000
12.007317,0.000000
12.007378,0.000000
12.007439,0.000000
12.007500,0.000000
12.007561,0.000000
12.007622,0.000000
12.007683,0.000000
12.007744,0.000000
12.007805,0.000000
12.007866,0.000000
12.007927,0.000000
12.007987,0.000000
12.008048,0.000000
12.008109,0.000000
12.008170,0.000000
12.008231,0.000000
12.008292,0.000000
12.008353,0.000000
12.008414,0.000000
12.008475,0.000000
12.008536,0.000000
12.008597,0.000000
12.008658,0.000000
12.008719,0.000000
12.008780,0.000000
12.008840,0.000000
12.008901,0.000000
12.008962,0.000000
12.009023,0.000000
12.009084,0.000000
12.009145,0.000000
12.009206,0.000000
12.009267,0.000000
12.009328,0.000000
12.009388,0.000000
12.009449,0.000000
12.009510,0.000000
12.009571,0.000000
12.009632,0.000000
12.009693,0.000000
12.009754,0.000000
12.009814,0.000000
12.009875,0.000000
12.009936,0.000000
12.009997,0.000000
12.010058,0.000000
12.010119,0.000000
12.010179,0.000000
12.010240,0.000000
12.010301,0.000000
12.010362,0.000000
12.010423,0.000000
12.010483,0.000000
12.010544,0.000000
12.010605,0.000000
12.010666,0.000000
12.010727,0.000000
12.010787,0.000000
12.010848,0.000000
12.010909,0.000000
12.010970,0.000000
12.011031,0.000000
12.011091,0.000000
12.011152,0.000000
12.011213,0.000000
12.011274,0.000000
12.011334,0.000000
12.011395,0.000000
12.011456,0.000000
12.011517,0.000000
12.011577,0.000000
12.011638,0.000000
12.011699,0.000000
12.011759,0.000000
12.011820,0.000000
12.011881,0.000000
12.011942,0.000000
12.012002,0.000000
12.012063,0.000000
12.012124,0.000000
12.012184,0.000000
12.012245,0.000000
12.012306,0.000000
12.012367,0.000000
12.012427,0.000000
12.012488,0.000000
12.012549,0.000000
12.012609,0.000000
12.012670,0.000000
12.012731,0.000000
12.012791,0.000000
12.012852,0.000000
12.012913,0.000000
12.012973,0.000000
12.013034,0.000000
12.013095,0.000000
12.013155,0.000000
12.013216,0.000000
12.013276,0.000000
12.013337,0.000000
12.013398,0.000000
12.013458,0.000000
12.013519,0.000000
12.013580,0.000000
12.013640,0.000000
12.013701,0.000000
12.013761,0.000000
12.013822,0.000000
12.013883,0.000000
12.013943,0.000000
12.014004,0.000000
12.014064,0.000000
12.014125,0.000000
12.014185,0.000000
12.014246,0.000000
12.014307,0.000000
12.014367,0.000000
12.014428,0.000000
12.014488,0.000000
12.014549,0.000000
12.014609,0.000000
12.014670,0.000000
12.014731,0.000000
12.014791,0.000000
12.014852,0.000000
12.014912,0.000000
12.014973,0.000000
12.015033,0.000000
12.015094,0.000000
12.015154,0.000000
12.015215,0.000000
12.015275,0.000000
12.015336,0.000000
12.015396,0.000000
12.015457,0.000000
12.015517,0.000000
12.015578,0.000000
12.015638,0.000000
12.015699,0.000000
12.015759,0.000000
12.015820,0.000000
12.015880,0.000000
12.015941,0.000000
12.016001,0.000000
12.016062,0.000000
12.016122,0.000000
12.016183,0.000000
12.016243,0.000000
12.016303,0.000000
12.016364,0.000000
12.016424,0.000000
12.016485,0.000000
12.016545,0.000000
12.016606,0.000000
12.016666,0.000000
12.016726,0.000000
12.016787,0.000000
12.016847,0.000000
12.016908,0.000000
12.016968,0.000000
12.017029,0.000000
12.017089,0.000000
12.017149,0.000000
12.017210,0.000000
12.017270,0.000000
12.017331,0.000000
12.017391,0.000000
12.017451,0.000000
12.017512,0.000000
12.017572,0.000000
12.017632,0.000000
12.017693,0.000000
12.017753,0.000000
12.017813,0.000000
12.017874,0.000000
12.017934,0.000000
12.017995,0.000000
12.018055,0.000000
12.018115,0.000000
12.018176,0.000000
12.018236,0.000000
12.018296,0.000000
12.018357,0.000000
12.018417,0.000000
12.018477,0.000000
12.018538,0.000000
12.018598,0.000000
12.018658,0.000000
12.018718,0.000000
12.018779,0.000000
12.018839,0.000000
12.018899,0.000000
12.018960,0.000000
12.019020,0.000000
12.019080,0.000000
12.019140,0.000000
12.019201,0.000000
12.019261,0.000000
12.019321,0.000000
12.019382,0.000000
12.019442,0.000000
12.019502,0.000000
12.019562,0.000000
12.019623,0.000000
12.019683,0.000000
12.019743,0.000000
12.019803,0.000000
12.019864,0.000000
12.019924,0.000000
12.019984,0.000000
12.020044,0.000000
12.020104,0.000000
12.020165,0.000000
12.020225,0.000000
12.020285,0.000000
12.020345,0.000000
12.020405,0.000000
12.020466,0.000000
12.020526,0.000000
12.020586,0.000000
12.020646,0.000000
12.020706,0.000000
12.020767,0.000000
12.020827,0.000000
12.020887,0.000000
12.020947,0.000000
12.021007,0.000000
12.021067,0.000000
12.021128,0.000000
12.021188,0.000000
12.021248,0.000000
12.021308,0.000000
12.021368,0.000000
12.021428,0.000000
12.021489,0.000000
12.021549,0.000000
12.021609,0.000000
12.021669,0.000000
12.021729,0.000000
12.021789,0.000000
12.021849,0.000000
12.021909,0.000000
12.021970,0.000000
12.022030,0.000000
12.022090,0.000000
12.022150,0.000000
12.022210,0.000000
12.022270,0.000000
12.022330,0.000000
12.022390,0.000000
12.022450,0.000000
12.022510,0.000000
12.022570,0.000000
12.022630,0.000000
12.022691,0.000000
12.022751,0.000000
12.022811,0.000000
12.022871,0.000000
12.022931,0.000000
12.022991,0.000000
12.023051,0.000000
12.023111,0.000000
12.023171,0.000000
12.023231,0.000000
12.023291,0.000000
12.023351,0.000000
12.023411,0.000000
12.023471,0.000000
12.023531,0.000000
12.023591,0.000000
12.023651,0.000000
12.023711,0.000000
12.023771,0.000000
12.023831,0.000000
12.023891,0.000000
12.023951,0.000000
12.024011,0.000000
12.024071,0.000000
12.024131,0.000000
12.024191,0.000000
12.024251,0.000000
12.024311,0.000000
12.024371,0.000000
12.024431,0.000000
12.024491,0.000000
12.024551,0.000000
12.024611,0.000000
12.024671,0.000000
12.024731,0.000000
12.024791,0.000000
12.024850,0.000000
12.024910,0.000000
12.024970,0.000000
12.025030,0.000000
12.025090,0.000000
12.025150,0.000000
12.025210,0.000000
12.025270,0.000000
12.025330,0.000000
12.025390,0.000000
12.025450,0.000000
12.025510,0.000000
12.025569,0.000000
12.025629,0.000000
12.025689,0.000000
12.025749,0.000000
12.025809,0.000000
12.025869,0.000000
12.025929,0.000000
12.025989,0.000000
12.026048,0.000000
12.026108,0.000000
12.026168,0.000000
12.026228,0.000000
12.026288,0.000000
12.026348,0.000000
12.026408,0.000000
12.026467,0.000000
12.026527,0.000000
12.026587,0.000000
12.026647,0.000000
12.026707,0.000000
12.026767,0.000000
12.026826,0.000000
12.026886,0.000000
12.026946,0.000000
12.027006,0.000000
12.027066,0.000000
12.027125,0.000000
12.027185,0.000000
12.027245,0.000000
12.027305,0.000000
12.027365,0.000000
12.027424,0.000000
12.027484,0.000000
12.027544,0.000000
12.027604,0.000000
12.027663,0.000000
12.027723,0.000000
12.027783,0.000000
12.027843,0.000000
12.027902,0.000000
12.027962,0.000000
12.028022,0.000000
12.028082,0.000000
12.028141,0.000000
12.028201,0.000000
12.028261,0.000000
12.028321,0.000000
12.028380,0.000000
12.028440,0.000000
12.028500,0.000000
12.028560,0.000000
12.028619,0.000000
12.028679,0.000000
12.028739,0.000000
12.028798,0.000000
12.028858,0.000000
12.028918,0.000000
12.028977,0.000000
12.029037,0.000000
12.029097,0.000000
12.029156,0.000000
12.029216,0.000000
12.029276,0.000000
12.029335,0.000000
12.029395,0.000000
12.029455,0.000000
12.029514,0.000000
12.029574,0.000000
12.029634,0.000000
12.029693,0.000000
12.029753,0.000000
12.029813,0.000000
12.029872,0.000000
12.029932,0.000000
12.029992,0.000000
12.030051,0.000000
12.030111,0.000000
12.030170,0.000000
12.030230,0.000000
12.030290,0.000000
12.030349,0.000000
12.030409,0.000000
12.030468,0.000000
12.030528,0.000000
12.030588,0.000000
12.030647,0.000000
12.030707,0.000000
12.030766,0.000000
12.030826,0.000000
12.030886,0.000000
12.030945,0.000000
12.031005,0.000000
12.031064,0.000000
12.031124,0.000000
12.031183,0.000000
12.031243,0.000000
12.031303,0.000000
12.031362,0.000000
12.031422,0.000000
12.031481,0.000000
12.031541,0.000000
12.031600,0.000000
12.031660,0.000000
12.031719,0.000000
12.031779,0.000000
12.031838,0.000000
12.031898,0.000000
12.031957,0.000000
12.032017,0.000000
12.032076,0.000000
12.032136,0.000000
12.032195,0.000000
12.032255,0.000000
12.032314,0.000000
12.032374,0.000000
12.032433,0.000000
12.032493,0.000000
12.032552,0.000000
12.032612,0.000000
12.032671,0.000000
12.032731,0.000000
12.032790,0.000000
12.032850,0.000000
12.032909,0.000000
12.032968,0.000000
12.033028,0.000000
12.033087,0.000000
12.033147,0.000000
12.033206,0.000000
12.033266,0.000000
12.033325,0.000000
12.033385,0.000000
12.033444,0.000000
12.033503,0.000000
12.033563,0.000000
12.033622,0.000000
12.033682,0.000000
12.033741,0.000000
12.033800,0.000000
12.033860,0.000000
12.033919,0.000000
12.033979,0.000000
12.034038,0.000000
12.034097,0.000000
12.034157,0.000000
12.034216,0.000000
12.034276,0.000000
12.034335,0.000000
12.034394,0.000000
12.034454,0.000000
12.034513,0.000000
12.034572,0.000000
12.034632,0.000000
12.034691,0.000000
12.034750,0.000000
12.034810,0.000000
12.034869,0.000000
12.034928,0.000000
12.034988,0.000000
12.035047,0.000000
12.035106,0.000000
12.035166,0.000000
12.035225,0.000000
12.035284,0.000000
12.035344,0.000000
12.035403,0.000000
12.035462,0.000000
12.035522,0.000000
12.035581,0.000000
12.035640,0.000000
12.035699,0.000000
12.035759,0.000000
12.035818,0.000000
12.035877,0.000000
12.035937,0.000000
12.035996,0.000000
12.036055,0.000000
12.036114,0.000000
12.036174,0.000000
12.036233,0.000000
12.036292,0.000000
12.036351,0.000000
12.036411,0.000000
12.036470,0.000000
12.036529,0.000000
12.036588,0.000000
12.036648,0.000000
12.036707,0.000000
12.036766,0.000000
12.036825,0.000000
12.036884,0.000000
12.036944,0.000000
12.037003,0.000000
12.037062,0.000000
12.037121,0.000000
12.037181,0.000000
12.037240,0.000000
12.037299,0.000000
12.037358,0.000000
12.037417,0.000000
12.037476,0.000000
12.037536,0.000000
12.037595,0.000000
12.037654,0.000000
12.037713,0.000000
12.037772,0.000000
12.037831,0.000000
12.037891,0.000000
12.037950,0.000000
12.038009,0.000000
12.038068,0.000000
12.038127,0.000000
12.038186,0.000000
12.038246,0.000000
12.038305,0.000000
12.038364,0.000000
12.038423,0.000000
12.038482,0.000000
12.038541,0.000000
12.038600,0.000000
12.038659,0.000000
12.038719,0.000000
12.038778,0.000000
12.038837,0.000000
12.038896,0.000000
12.038955,0.000000
12.039014,0.000000
12.039073,0.000000
12.039132,0.000000
12.039191,0.000000
12.039250,0.000000
12.039309,0.000000
12.039368,0.000000
12.039428,0.000000
12.039487,0.000000
12.039546,0.000000
12.039605,0.000000
12.039664,0.000000
12.039723,0.000000
12.039782,0.000000
12.039841,0.000000
12.039900,0.000000
12.039959,0.000000
12.040018,0.000000
12.040077,0.000000
12.040136,0.000000
12.040195,0.000000
12.040254,0.000000
12.040313,0.000000
12.040372,0.000000
12.040431,0.000000
12.040490,0.000000
12.040549,0.000000
12.040608,0.000000
12.040667,0.000000
12.040726,0.000000
12.040785,0.000000
12.040844,0.000000
12.040903,0.000000
12.040962,0.000000
12.041021,0.000000
12.041080,0.000000
12.041139,0.000000
12.041198,0.000000
12.041257,0.000000
12.041316,0.000000
12.041375,0.000000
12.041434,0.000000
12.041493,0.000000
12.041552,0.000000
12.041611,0.000000
12.041670,0.000000
12.041729,0.000000
12.041787,0.000000
12.041846,0.000000
12.041905,0.000000
12.041964,0.000000
12.042023,0.000000
12.042082,0.000000
12.042141,0.000000
12.042200,0.000000
12.042259,0.000000
12.042318,0.000000
12.042377,0.000000
12.042435,0.000000
12.042494,0.000000
12.042553,0.000000
12.042612,0.000000
12.042671,0.000000
12.042730,0.000000
12.042789,0.000000
12.042848,0.000000
12.042906,0.000000
12.042965,0.000000
12.043024,0.000000
12.043083,0.000000
12.043142,0.000000
12.043201,0.000000
12.043260,0.000000
12.043318,0.000000
12.043377,0.000000
12.043436,0.000000
12.043495,0.000000
12.043554,0.000000
12.043613,0.000000
12.043671,0.000000
12.043730,0.000000
12.043789,0.000000
12.043848,0.000000
12.043907,0.000000
12.043965,0.000000
12.044024,0.000000
12.044083,0.000000
12.044142,0.000000
12.044201,0.000000
12.044259,0.000000
12.044318,0.000000
12.044377,0.000000
12.044436,0.000000
12.044494,0.000000
12.044553,0.000000
12.044612,0.000000
12.044671,0.000000
12.044729,0.000000
12.044788,0.000000
12.044847,0.000000
12.044906,0.000000
12.044964,0.000000
12.045023,0.000000
12.045082,0.000000
12.045141,0.000000
12.045199,0.000000
12.045258,0.000000
12.045317,0.000000
12.045376,0.000000
12.045434,0.000000
12.045493,0.000000
12.045552,0.000000
12.045610,0.000000
12.045669,0.000000
12.045728,0.000000
12.045787,0.000000
12.045845,0.000000
12.045904,0.000000
12.045963,0.000000
12.046021,0.000000
12.046080,0.000000
12.046139,0.000000
12.046197,0.000000
12.046256,0.000000
12.046315,0.000000
12.046373,0.000000
12.046432,0.000000
12.046491,0.000000
12.046549,0.000000
12.046608,0.000000
12.046667,0.000000
12.046725,0.000000
12.046784,0.000000
12.046842,0.000000
12.046901,0.000000
12.046960,0.000000
12.047018,0.000000
12.047077,0.000000
12.047136,0.000000
12.047194,0.000000
12.047253,0.000000
12.047311,0.000000
12.047370,0.000000
12.047429,0.000000
12.047487,0.000000
12.047546,0.000000
12.047604,0.000000
12.047663,0.000000
12.047721,0.000000
12.047780,0.000000
12.047839,0.000000
12.047897,0.000000
12.047956,0.000000
12.048014,0.000000
12.048073,0.000000
12.048131,0.000000
12.048190,0.000000
12.048249,0.000000
12.048307,0.000000
12.048366,0.000000
12.048424,0.000000
12.048483,0.000000
12.048541,0.000000
12.048600,0.000000
12.048658,0.000000
12.048717,0.000000
12.048775,0.000000
12.048834,0.000000
12.048892,0.000000
12.048951,0.000000
12.049009,0.000000
12.049068,0.000000
12.049126,0.000000
12.049185,0.000000
12.049243,0.000000
12.049302,0.000000
12.049360,0.000000
12.049419,0.000000
12.049477,0.000000
12.049536,0.000000
12.049594,0.000000
12.049653,0.000000
12.049711,0.000000
12.049770,0.000000
12.049828,0.000000
12.049887,0.000000
12.049945,0.000000
12.050003,0.000000
12.050062,0.000000
12.050120,0.000000
12.050179,0.000000
12.050237,0.000000
12.050296,0.000000
12.050354,0.000000
12.050412,0.000000
12.050471,0.000000
12.050529,0.000000
12.050588,0.000000
12.050646,0.000000
12.050705,0.000000
12.050763,0.000000
12.050821,0.000000
12.050880,0.000000
12.050938,0.000000
12.050997,0.000000
12.051055,0.000000
12.051113,0.000000
12.051172,0.000000
12.051230,0.000000
12.051288,0.000000
12.051347,0.000000
12.051405,0.000000
12.051464,0.000000
12.051522,0.000000
12.051580,0.000000
12.051639,0.000000
12.051697,0.000000
12.051755,0.000000
12.051814,0.000000
12.051872,0.000000
12.051930,0.000000
12.051989,0.000000
12.052047,0.000000
12.052105,0.000000
12.052164,0.000000
12.052222,0.000000
12.052280,0.000000
12.052339,0.000000
12.052397,0.000000
12.052455,0.000000
12.052513,0.000000
12.052572,0.000000
12.052630,0.000000
12.052688,0.000000
12.052747,0.000000
12.052805,0.000000
12.052863,0.000000
12.052921,0.000000
12.052980,0.000000
12.053038,0.000000
12.053096,0.000000
12.053155,0.000000
12.053213,0.000000
12.053271,0.000000
12.053329,0.000000
12.053388,0.000000
12.053446,0.000000
12.053504,0.000000
12.053562,0.000000
12.053621,0.000000
12.053679,0.000000
12.053737,0.000000
12.053795,0.000000
12.053853,0.000000
12.053912,0.000000
12.053970,0.000000
12.054028,0.000000
12.054086,0.000000
12.054144,0.000000
12.054203,0.000000
12.054261,0.000000
12.054319,0.000000
12.054377,0.000000
12.054435,0.000000
12.054494,0.000000
12.054552,0.000000
12.054610,0.000000
12.054668,0.000000
12.054726,0.000000
12.054785,0.000000
12.054843,0.000000
12.054901,0.000000
12.054959,0.000000
12.055017,0.000000
12.055075,0.000000
12.055133,0.000000
12.055192,0.000000
12.055250,0.000000
12.055308,0.000000
12.055366,0.000000
12.055424,0.000000
12.055482,0.000000
12.055540,0.000000
12.055599,0.000000
12.055657,0.000000
12.055715,0.000000
12.055773,0.000000
12.055831,0.000000
12.055889,0.000000
12.055947,0.000000
12.056005,0.000000
12.056063,0.000000
12.056121,0.000000
12.056180,0.000000
12.056238,0.000000
12.056296,0.000000
12.056354,0.000000
12.056412,0.000000
12.056470,0.000000
12.056528,0.000000
12.056586,0.000000
12.056644,0.000000
12.056702,0.000000
12.056760,0.000000
12.056818,0.000000
12.056876,0.000000
12.056934,0.000000
12.056992,0.000000
12.057050,0.000000
12.057108,0.000000
12.057167,0.000000
12.057225,0.000000
12.057283,0.000000
12.057341,0.000000
12.057399,0.000000
12.057457,0.000000
12.057515,0.000000
12.057573,0.000000
12.057631,0.000000
12.057689,0.000000
12.057747,0.000000
12.057805,0.000000
12.057863,0.000000
12.057921,0.000000
12.057979,0.000000
12.058037,0.000000
12.058095,0.000000
12.058153,0.000000
12.058210,0.000000
12.058268,0.000000
12.058326,0.000000
12.058384,0.000000
12.058442,0.000000
12.058500,0.000000
12.058558,0.000000
12.058616,0.000000
12.058674,0.000000
12.058732,0.000000
12.058790,0.000000
12.058848,0.000000
12.058906,0.000000
12.058964,0.000000
12.059022,0.000000
12.059080,0.000000
12.059138,0.000000
12.059195,0.000000
12.059253,0.000000
12.059311,0.000000
12.059369,0.000000
12.059427,0.000000
12.059485,0.000000
12.059543,0.000000
12.059601,0.000000
12.059659,0.000000
12.059717,0.000000
12.059774,0.000000
12.059832,0.000000
12.059890,0.000000
12.059948,0.000000
12.060006,0.000000
12.060064,0.000000
12.060122,0.000000
12.060179,0.000000
12.060237,0.000000
12.060295,0.000000
12.060353,0.000000
12.060411,0.000000
12.060469,0.000000
12.060527,0.000000
12.060584,0.000000
12.060642,0.000000
12.060700,0.000000
12.060758,0.000000
12.060816,0.000000
12.060873,0.000000
12.060931,0.000000
12.060989,0.000000
12.061047,0.000000
12.061105,0.000000
12.061162,0.000000
12.061220,0.000000
12.061278,0.000000
12.061336,0.000000
12.061394,0.000000
12.061451,0.000000
12.061509,0.000000
12.061567,0.000000
12.061625,0.000000
12.061683,0.000000
12.061740,0.000000
12.061798,0.000000
12.061856,0.000000
12.061914,0.000000
12.061971,0.000000
12.062029,0.000000
12.062087,0.000000
12.062145,0.000000
12.062202,0.000000
12.062260,0.000000
12.062318,0.000000
12.062375,0.000000
12.062433,0.000000
12.062491,0.000000
12.062549,0.000000
12.062606,0.000000
12.062664,0.000000
12.062722,0.000000
12.062779,0.000000
12.062837,0.000000
12.062895,0.000000
12.062953,0.000000
12.063010,0.000000
12.063068,0.000000
12.063126,0.000000
12.063183,0.000000
12.063241,0.000000
12.063299,0.000000
12.063356,0.000000
12.063414,0.000000
12.063472,0.000000
12.063529,0.000000
12.063587,0.000000
12.063645,0.000000
12.063702,0.000000
12.063760,0.000000
12.063818,0.000000
12.063875,0.000000
12.063933,0.000000
12.063991,0.000000
12.064048,0.000000
12.064106,0.000000
12.064163,0.000000
12.064221,0.000000
12.064279,0.000000
12.064336,0.000000
12.064394,0.000000
12.064451,0.000000
12.064509,0.000000
12.064567,0.000000
12.064624,0.000000
12.064682,0.000000
12.064739,0.000000
12.064797,0.000000
12.064855,0.000000
12.064912,0.000000
12.064970,0.000000
12.065027,0.000000
12.065085,0.000000
12.065143,0.000000
12.065200,0.000000
12.065258,0.000000
12.065315,0.000000
12.065373,0.000000
12.065430,0.000000
12.065488,0.000000
12.065545,0.000000
12.065603,0.000000
12.065660,0.000000
12.065718,0.000000
12.065776,0.000000
12.065833,0.000000
12.065891,0.000000
12.065948,0.000000
12.066006,0.000000
12.066063,0.000000
12.066121,0.000000
12.066178,0.000000
12.066236,0.000000
12.066293,0.000000
12.066351,0.000000
12.066408,0.000000
12.066466,0.000000
12.066523,0.000000
12.066581,0.000000
12.066638,0.000000
12.066696,0.000000
12.066753,0.000000
12.066811,0.000000
12.066868,0.000000
12.066926,0.000000
12.066983,0.000000
12.067040,0.000000
12.067098,0.000000
12.067155,0.000000
12.067213,0.000000
12.067270,0.000000
12.067328,0.000000
12.067385,0.000000
12.067443,0.000000
12.067500,0.000000
12.067557,0.000000
12.067615,0.000000
12.067672,0.000000
12.067730,0.000000
12.067787,0.000000
12.067845,0.000000
12.067902,0.000000
12.067959,0.000000
12.068017,0.000000
12.068074,0.000000
12.068132,0.000000
12.068189,0.000000
12.068246,0.000000
12.068304,0.000000
12.068361,0.000000
12.068418,0.000000
12.068476,0.000000
12.068533,0.000000
12.068591,0.000000
12.068648,0.000000
12.068705,0.000000
12.068763,0.000000
12.068820,0.000000
12.068877,0.000000
12.068935,0.000000
12.068992,0.000000
12.069049,0.000000
12.069107,0.000000
12.069164,0.000000
12.069221,0.000000
12.069279,0.000000
12.069336,0.000000
12.069393,0.000000
12.069451,0.000000
12.069508,0.000000
12.069565,0.000000
12.069623,0.000000
12.069680,0.000000
12.069737,0.000000
12.069795,0.000000
12.069852,0.000000
12.069909,0.000000
12.069967,0.000000
12.070024,0.000000
12.070081,0.000000
12.070138,0.000000
12.070196,0.000000
12.070253,0.000000
12.070310,0.000000
12.070367,0.000000
12.070425,0.000000
12.070482,0.000000
12.070539,0.000000
12.070597,0.000000
12.070654,0.000000
12.070711,0.000000
12.070768,0.000000
12.070825,0.000000
12.070883,0.000000
12.070940,0.000000
12.070997,0.000000
12.071054,0.000000
12.071112,0.000000
12.071169,0.000000
12.071226,0.000000
12.071283,0.000000
12.071341,0.000000
12.071398,0.000000
12.071455,0.000000
12.071512,0.000000
12.071569,0.000000
12.071627,0.000000
12.071684,0.000000
12.071741,0.000000
12.071798,0.000000
12.071855,0.000000
12.071912,0.000000
12.071970,0.000000
12.072027,0.000000
12.072084,0.000000
12.072141,0.000000
12.072198,0.000000
12.072255,0.000000
12.072313,0.000000
12.072370,0.000000
12.072427,0.000000
12.072484,0.000000
12.072541,0.000000
12.072598,0.000000
12.072656,0.000000
12.072713,0.000000
12.072770,0.000000
12.072827,0.000000
12.072884,0.000000
12.072941,0.000000
12.072998,0.000000
12.073055,0.000000
12.073113,0.000000
12.073170,0.000000
12.073227,0.000000
12.073284,0.000000
12.073341,0.000000
12.073398,0.000000
12.073455,0.000000
12.073512,0.000000
12.073569,0.000000
12.073626,0.000000
12.073683,0.000000
12.073741,0.000000
12.073798,0.000000
12.073855,0.000000
12.073912,0.000000
12.073969,0.000000
12.074026,0.000000
12.074083,0.000000
12.074140,0.000000
12.074197,0.000000
12.074254,0.000000
12.074311,0.000000
12.074368,0.000000
12.074425,0.000000
12.074482,0.000000
12.074539,0.000000
12.074596,0.000000
12.074653,0.000000
12.074710,0.000000
12.074767,0.000000
12.074824,0.000000
12.074881,0.000000
12.074938,0.000000
12.074995,0.000000
12.075052,0.000000
12.075109,0.000000
12.075166,0.000000
12.075223,0.000000
12.075280,0.000000
12.075337,0.000000
12.075394,0.000000
12.075451,0.000000
12.075508,0.000000
12.075565,0.000000
12.075622,0.000000
12.075679,0.000000
12.075736,0.000000
12.075793,0.000000
12.075850,0.000000
12.075907,0.000000
12.075964,0.000000
12.076021,0.000000
12.076078,0.000000
12.076135,0.000000
12.076192,0.000000
12.076249,0.000000
12.076306,0.000000
12.076363,0.000000
12.076419,0.000000
12.076476,0.000000
12.076533,0.000000
12.076590,0.000000
12.076647,0.000000
12.076704,0.000000
12.076761,0.000000
12.076818,0.000000
12.076875,0.000000
12.076932,0.000000
12.076988,0.000000
12.077045,0.000000
12.077102,0.000000
12.077159,0.000000
12.077216,0.000000
12.077273,0.000000
12.077330,0.000000
12.077387,0.000000
12.077444,0.000000
12.077500,0.000000
12.077557,0.000000
12.077614,0.000000
12.077671,0.000000
12.077728,0.000000
12.077785,0.000000
12.077841,0.000000
12.077898,0.000000
12.077955,0.000000
12.078012,0.000000
12.078069,0.000000
12.078126,0.000000
12.078182,0.000000
12.078239,0.000000
12.078296,0.000000
12.078353,0.000000
12.078410,0.000000
12.078467,0.000000
12.078523,0.000000
12.078580,0.000000
12.078637,0.000000
12.078694,0.000000
12.078751,0.000000
12.078807,0.000000
12.078864,0.000000
12.078921,0.000000
12.078978,0.000000
12.079034,0.000000
12.079091,0.000000
12.079148,0.000000
12.079205,0.000000
12.079261,0.000000
12.079318,0.000000
12.079375,0.000000
12.079432,0.000000
12.079488,0.000000
12.079545,0.000000
12.079602,0.000000
12.079659,0.000000
12.079715,0.000000
12.079772,0.000000
12.079829,0.000000
12.079886,0.000000
12.079942,0.000000
12.079999,0.000000
12.080056,0.000000
12.080113,0.000000
12.080169,0.000000
12.080226,0.000000
12.080283,0.000000
12.080339,0.000000
12.080396,0.000000
12.080453,0.000000
12.080509,0.000000
12.080566,0.000000
12.080623,0.000000
12.080679,0.000000
12.080736,0.000000
12.080793,0.000000
12.080850,0.000000
12.080906,0.000000
12.080963,0.000000
12.081019,0.000000
12.081076,0.000000
12.081133,0.000000
12.081189,0.000000
12.081246,0.000000
12.081303,0.000000
12.081359,0.000000
12.081416,0.000000
12.081473,0.000000
12.081529,0.000000
12.081586,0.000000
12.081643,0.000000
12.081699,0.000000
12.081756,0.000000
12.081812,0.000000
12.081869,0.000000
12.081926,0.000000
12.081982,0.000000
12.082039,0.000000
12.082095,0.000000
12.082152,0.000000
12.082209,0.000000
12.082265,0.000000
12.082322,0.000000
12.082378,0.000000
12.082435,0.000000
12.082492,0.000000
12.082548,0.000000
12.082605,0.000000
12.082661,0.000000
12.082718,0.000000
12.082774,0.000000
12.082831,0.000000
12.082888,0.000000
12.082944,0.000000
12.083001,0.000000
12.083057,0.000000
12.083114,0.000000
12.083170,0.000000
12.083227,0.000000
12.083283,0.000000
12.083340,0.000000
12.083396,0.000000
12.083453,0.000000
12.083509,0.000000
12.083566,0.000000
12.083622,0.000000
12.083679,0.000000
12.083736,0.000000
12.083792,0.000000
12.083849,0.000000
12.083905,0.000000
12.083962,0.000000
12.084018,0.000000
12.084074,0.000000
12.084131,0.000000
12.084187,0.000000
12.084244,0.000000
12.084300,0.000000
12.084357,0.000000
12.084413,0.000000
12.084470,0.000000
12.084526,0.000000
12.084583,0.000000
12.084639,0.000000
12.084696,0.000000
12.084752,0.000000
12.084809,0.000000
12.084865,0.000000
12.084921,0.000000
12.084978,0.000000
12.085034,0.000000
12.085091,0.000000
12.085147,0.000000
12.085204,0.000000
12.085260,0.000000
12.085316,0.000000
12.085373,0.000000
12.085429,0.000000
12.085486,0.000000
12.085542,0.000000
12.085598,0.000000
12.085655,0.000000
12.085711,0.000000
12.085768,0.000000
12.085824,0.000000
12.085880,0.000000
12.085937,0.000000
12.085993,0.000000
12.086050,0.000000
12.086106,0.000000
12.086162,0.000000
12.086219,0.000000
12.086275,0.000000
12.086331,0.000000
12.086388,0.000000
12.086444,0.000000
12.086501,0.000000
12.086557,0.000000
12.086613,0.000000
12.086670,0.000000
12.086726,0.000000
12.086782,0.000000
12.086839,0.000000
12.086895,0.000000
12.086951,0.000000
12.087008,0.000000
12.087064,0.000000
12.087120,0.000000
12.087176,0.000000
12.087233,0.000000
12.087289,0.000000
12.087345,0.000000
12.087402,0.000000
12.087458,0.000000
12.087514,0.000000
12.087571,0.000000
12.087627,0.000000
12.087683,0.000000
12.087739,0.000000
12.087796,0.000000
12.087852,0.000000
12.087908,0.000000
12.087965,0.000000
12.088021,0.000000
12.088077,0.000000
12.088133,0.000000
12.088190,0.000000
12.088246,0.000000
12.088302,0.000000
12.088358,0.000000
12.088415,0.000000
12.088471,0.000000
12.088527,0.000000
12.088583,0.000000
12.088640,0.000000
12.088696,0.000000
12.088752,0.000000
12.088808,0.000000
12.088864,0.000000
12.088921,0.000000
12.088977,0.000000
12.089033,0.000000
12.089089,0.000000
12.089145,0.000000
12.089202,0.000000
12.089258,0.000000
12.089314,0.000000
12.089370,0.000000
12.089426,0.000000
12.089483,0.000000
12.089539,0.000000
12.089595,0.000000
12.089651,0.000000
12.089707,0.000000
12.089764,0.000000
12.089820,0.000000
12.089876,0.000000
12.089932,0.000000
12.089988,0.000000
12.090044,0.000000
12.090100,0.000000
12.090157,0.000000
12.090213,0.000000
12.090269,0.000000
12.090325,0.000000
12.090381,0.000000
12.090437,0.000000
12.090493,0.000000
12.090550,0.000000
12.090606,0.000000
12.090662,0.000000
12.090718,0.000000
12.090774,0.000000
12.090830,0.000000
12.090886,0.000000
12.090942,0.000000
12.090998,0.000000
12.091055,0.000000
12.091111,0.000000
12.091167,0.000000
12.091223,0.000000
12.091279,0.000000
12.091335,0.000000
12.091391,0.000000
12.091447,0.000000
12.091503,0.000000
12.091559,0.000000
12.091615,0.000000
12.091671,0.000000
12.091727,0.000000
12.091783,0.000000
12.091840,0.000000
12.091896,0.000000
12.091952,0.000000
12.092008,0.000000
12.092064,0.000000
12.092120,0.000000
12.092176,0.000000
12.092232,0.000000
12.092288,0.000000
12.092344,0.000000
12.092400,0.000000
12.092456,0.000000
12.092512,0.000000
12.092568,0.000000
12.092624,0.000000
12.092680,0.000000
12.092736,0.000000
12.092792,0.000000
12.092848,0.000000
12.092904,0.000000
12.092960,0.000000
12.093016,0.000000
12.093072,0.000000
12.093128,0.000000
12.093184,0.000000
12.093240,0.000000
12.093296,0.000000
12.093352,0.000000
12.093408,0.000000
12.093464,0.000000
12.093520,0.000000
12.093576,0.000000
12.093632,0.000000
12.093688,0.000000
12.093743,0.000000
12.093799,0.000000
12.093855,0.000000
12.093911,0.000000
12.093967,0.000000
12.094023,0.000000
12.094079,0.000000
12.094135,0.000000
12.094191,0.000000
12.094247,0.000000
12.094303,0.000000
12.094359,0.000000
12.094415,0.000000
12.094470,0.000000
12.094526,0.000000
12.094582,0.000000
12.094638,0.000000
12.094694,0.000000
12.094750,0.000000
12.094806,0.000000
12.094862,0.000000
12.094918,0.000000
12.094973,0.000000
12.095029,0.000000
12.095085,0.000000
12.095141,0.000000
12.095197,0.000000
12.095253,0.000000
12.095309,0.000000
12.095365,0.000000
12.095420,0.000000
12.095476,0.000000
12.095532,0.000000
12.095588,0.000000
12.095644,0.000000
12.095700,0.000000
12.095755,0.000000
12.095811,0.000000
12.095867,0.000000
12.095923,0.000000
12.095979,0.000000
12.096035,0.000000
12.096090,0.000000
12.096146,0.000000
12.096202,0.000000
12.096258,0.000000
12.096314,0.000000
12.096369,0.000000
12.096425,0.000000
12.096481,0.000000
12.096537,0.000000
12.096593,0.000000
12.096648,0.000000
12.096704,0.000000
12.096760,0.000000
12.096816,0.000000
12.096871,0.000000
12.096927,0.000000
12.096983,0.000000
12.097039,0.000000
12.097094,0.000000
12.097150,0.000000
12.097206,0.000000
12.097262,0.000000
12.097317,0.000000
12.097373,0.000000
12.097429,0.000000
12.097485,0.000000
12.097540,0.000000
12.097596,0.000000
12.097652,0.000000
12.097708,0.000000
12.097763,0.000000
12.097819,0.000000
12.097875,0.000000
12.097930,0.000000
12.097986,0.000000
12.098042,0.000000
12.098098,0.000000
12.098153,0.000000
12.098209,0.000000
12.098265,0.000000
12.098320,0.000000
12.098376,0.000000
12.098432,0.000000
12.098487,0.000000
12.098543,0.000000
12.098599,0.000000
12.098654,0.000000
12.098710,0.000000
12.098766,0.000000
12.098821,0.000000
12.098877,0.000000
12.098933,0.000000
12.098988,0.000000
12.099044,0.000000
12.099100,0.000000
12.099155,0.000000
12.099211,0.000000
12.099267,0.000000
12.099322,0.000000
12.099378,0.000000
12.099434,0.000000
12.099489,0.000000
12.099545,0.000000
12.099600,0.000000
12.099656,0.000000
12.099712,0.000000
12.099767,0.000000
12.099823,0.000000
12.099878,0.000000
12.099934,0.000000
12.099990,0.000000
12.100045,0.000000
12.100101,0.000000
12.100156,0.000000
12.100212,0.000000
12.100268,0.000000
12.100323,0.000000
12.100379,0.000000
12.100434,0.000000
12.100490,0.000000
12.100545,0.000000
12.100601,0.000000
12.100657,0.000000
12.100712,0.000000
12.100768,0.000000
12.100823,0.000000
12.100879,0.000000
12.100934,0.000000
12.100990,0.000000
12.101045,0.000000
12.101101,0.000000
12.101156,0.000000
12.101212,0.000000
12.101268,0.000000
12.101323,0.000000
12.101379,0.000000
12.101434,0.000000
12.101490,0.000000
12.101545,0.000000
12.101601,0.000000
12.101656,0.000000
12.101712,0.000000
12.101767,0.000000
12.101823,0.000000
12.101878,0.000000
12.101934,0.000000
12.101989,0.000000
12.102045,0.000000
12.102100,0.000000
12.102156,0.000000
12.102211,0.000000
12.102266,0.000000
12.102322,0.000000
12.102377,0.000000
12.102433,0.000000
12.102488,0.000000
12.102544,0.000000
12.102599,0.000000
12.102655,0.000000
12.102710,0.000000
12.102766,0.000000
12.102821,0.000000
12.102876,0.000000
12.102932,0.000000
12.102987,0.000000
12.103043,0.000000
12.103098,0.000000
12.103154,0.000000
12.103209,0.000000
12.103264,0.000000
12.103320,0.000000
12.103375,0.000000
12.103431,0.000000
12.103486,0.000000
12.103541,0.000000
12.103597,0.000000
12.103652,0.000000
12.103708,0.000000
12.103763,0.000000
12.103818,0.000000
12.103874,0.000000
12.103929,0.000000
12.103985,0.000000
12.104040,0.000000
12.104095,0.000000
12.104151,0.000000
12.104206,0.000000
12.104261,0.000000
12.104317,0.000000
12.104372,0.000000
12.104427,0.000000
12.104483,0.000000
12.104538,0.000000
12.104593,0.000000
12.104649,0.000000
12.104704,0.000000
12.104759,0.000000
12.104815,0.000000
12.104870,0.000000
12.104925,0.000000
12.104981,0.000000
12.105036,0.000000
12.105091,0.000000
12.105147,0.000000
12.105202,0.000000
12.105257,0.000000
12.105313,0.000000
12.105368,0.000000
12.105423,0.000000
12.105479,0.000000
12.105534,0.000000
12.105589,0.000000
12.105644,0.000000
12.105700,0.000000
12.105755,0.000000
12.105810,0.000000
12.105865,0.000000
12.105921,0.000000
12.105976,0.000000
12.106031,0.000000
12.106087,0.000000
12.106142,0.000000
12.106197,0.000000
12.106252,0.000000
12.106308,0.000000
12.106363,0.000000
12.106418,0.000000
12.106473,0.000000
12.106529,0.000000
12.106584,0.000000
12.106639,0.000000
12.106694,0.000000
12.106749,0.000000
12.106805,0.000000
12.106860,0.000000
12.106915,0.000000
12.106970,0.000000
12.107025,0.000000
12.107081,0.000000
12.107136,0.000000
12.107191,0.000000
12.107246,0.000000
12.107301,0.000000
12.107357,0.000000
12.107412,0.000000
12.107467,0.000000
12.107522,0.000000
12.107577,0.000000
12.107633,0.000000
12.107688,0.000000
12.107743,0.000000
12.107798,0.000000
12.107853,0.000000
12.107908,0.000000
12.107964,0.000000
12.108019,0.000000
12.108074,0.000000
12.108129,0.000000
12.108184,0.000000
12.108239,0.000000
12.108294,0.000000
12.108350,0.000000
12.108405,0.000000
12.108460,0.000000
12.108515,0.000000
12.108570,0.000000
12.108625,0.000000
12.108680,0.000000
12.108735,0.000000
12.108791,0.000000
12.108846,0.000000
12.108901,0.000000
12.108956,0.000000
12.109011,0.000000
12.109066,0.000000
12.109121,0.000000
12.109176,0.000000
12.109231,0.000000
12.109286,0.000000
12.109341,0.000000
12.109397,0.000000
12.109452,0.000000
12.109507,0.000000
12.109562,0.000000
12.109617,0.000000
12.109672,0.000000
12.109727,0.000000
12.109782,0.000000
12.109837,0.000000
12.109892,0.000000
12.109947,0.000000
12.110002,0.000000
12.110057,0.000000
12.110112,0.000000
12.110167,0.000000
12.110222,0.000000
12.110277,0.000000
12.110332,0.000000
12.110387,0.000000
12.110442,0.000000
12.110497,0.000000
12.110552,0.000000
12.110607,0.000000
12.110662,0.000000
12.110717,0.000000
12.110772,0.000000
12.110827,0.000000
12.110882,0.000000
12.110937,0.000000
12.110992,0.000000
12.111047,0.000000
12.111102,0.000000
12.111157,0.000000
12.111212,0.000000
12.111267,0.000000
12.111322,0.000000
12.111377,0.000000
12.111432,0.000000
12.111487,0.000000
12.111542,0.000000
12.111597,0.000000
12.111652,0.000000
12.111707,0.000000
12.111762,0.000000
12.111817,0.000000
12.111872,0.000000
12.111927,0.000000
12.111982,0.000000
12.112037,0.000000
12.112092,0.000000
12.112147,0.000000
12.112201,0.000000
12.112256,0.000000
12.112311,0.000000
12.112366,0.000000
12.112421,0.000000
12.112476,0.000000
12.112531,0.000000
12.112586,0.000000
12.112641,0.000000
12.112696,0.000000
12.112750,0.000000
12.112805,0.000000
12.112860,0.000000
12.112915,0.000000
12.112970,0.000000
12.113025,0.000000
12.113080,0.000000
12.113135,0.000000
12.113190,0.000000
12.113244,0.000000
12.113299,0.000000
12.113354,0.000000
12.113409,0.000000
12.113464,0.000000
12.113519,0.000000
12.113574,0.000000
12.113628,0.000000
12.113683,0.000000
12.113738,0.000000
12.113793,0.000000
12.113848,0.000000
12.113903,0.000000
12.113957,0.000000
12.114012,0.000000
12.114067,0.000000
12.114122,0.000000
12.114177,0.000000
12.114231,0.000000
12.114286,0.000000
12.114341,0.000000
12.114396,0.000000
12.114451,0.000000
12.114505,0.000000
12.114560,0.000000
12.114615,0.000000
12.114670,0.000000
12.114725,0.000000
12.114779,0.000000
12.114834,0.000000
12.114889,0.000000
12.114944,0.000000
12.114998,0.000000
12.115053,0.000000
12.115108,0.000000
12.115163,0.000000
12.115218,0.000000
12.115272,0.000000
12.115327,0.000000
12.115382,0.000000
12.115437,0.000000
12.115491,0.000000
12.115546,0.000000
12.115601,0.000000
12.115655,0.000000
12.115710,0.000000
12.115765,0.000000
12.115820,0.000000
12.115874,0.000000
12.115929,0.000000
12.115984,0.000000
12.116039,0.000000
12.116093,0.000000
12.116148,0.000000
12.116203,0.000000
12.116257,0.000000
12.116312,0.000000
12.116367,0.000000
12.116421,0.000000
12.116476,0.000000
12.116531,0.000000
12.116585,0.000000
12.116640,0.000000
12.116695,0.000000
12.116750,0.000000
12.116804,0.000000
12.116859,0.000000
12.116914,0.000000
12.116968,0.000000
12.117023,0.000000
12.117077,0.000000
12.117132,0.000000
12.117187,0.000000
12.117241,0.000000
12.117296,0.000000
12.117351,0.000000
12.117405,0.000000
12.117460,0.000000
12.117515,0.000000
12.117569,0.000000
12.117624,0.000000
12.117678,0.000000
12.117733,0.000000
12.117788,0.000000
12.117842,0.000000
12.117897,0.000000
12.117952,0.000000
12.118006,0.000000
12.118061,0.000000
12.118115,0.000000
12.118170,0.000000
12.118225,0.000000
12.118279,0.000000
12.118334,0.000000
12.118388,0.000000
12.118443,0.000000
12.118497,0.000000
12.118552,0.000000
12.118607,0.000000
12.118661,0.000000
12.118716,0.000000
12.118770,0.000000
12.118825,0.000000
12.118879,0.000000
12.118934,0.000000
12.118989,0.000000
12.119043,0.000000
12.119098,0.000000
12.119152,0.000000
12.119207,0.000000
12.119261,0.000000
12.119316,0.000000
12.119370,0.000000
12.119425,0.000000
12.119479,0.000000
12.119534,0.000000
12.119588,0.000000
12.119643,0.000000
12.119697,0.000000
12.119752,0.000000
12.119806,0.000000
12.119861,0.000000
12.119915,0.000000
12.119970,0.000000
12.120024,0.000000
12.120079,0.000000
12.120133,0.000000
12.120188,0.000000
12.120242,0.000000
12.120297,0.000000
12.120351,0.000000
12.120406,0.000000
12.120460,0.000000
12.120515,0.000000
12.120569,0.000000
12.120624,0.000000
12.120678,0.000000
12.120733,0.000000
12.120787,0.000000
12.120842,0.000000
12.120896,0.000000
12.120950,0.000000
12.121005,0.000000
12.121059,0.000000
12.121114,0.000000
12.121168,0.000000
12.121223,0.000000
12.121277,0.000000
12.121331,0.000000
12.121386,0.000000
12.121440,0.000000
12.121495,0.000000
12.121549,0.000000
12.121603,0.000000
12.121658,0.000000
12.121712,0.000000
12.121767,0.000000
12.121821,0.000000
12.121875,0.000000
12.121930,0.000000
12.121984,0.000000
12.122039,0.000000
12.122093,0.000000
12.122147,0.000000
12.122202,0.000000
12.122256,0.000000
12.122311,0.000000
12.122365,0.000000
12.122419,0.000000
12.122474,0.000000
12.122528,0.000000
12.122582,0.000000
12.122637,0.000000
12.122691,0.000000
12.122745,0.000000
12.122800,0.000000
12.122854,0.000000
12.122908,0.000000
12.122963,0.000000
12.123017,0.000000
12.123071,0.000000
12.123126,0.000000
12.123180,0.000000
12.123234,0.000000
12.123289,0.000000
12.123343,0.000000
12.123397,0.000000
12.123452,0.000000
12.123506,0.000000
12.123560,0.000000
12.123615,0.000000
12.123669,0.000000
12.123723,0.000000
12.123777,0.000000
12.123832,0.000000
12.123886,0.000000
12.123940,0.000000
12.123995,0.000000
12.124049,0.000000
12.124103,0.000000
12.124157,0.000000
12.124212,0.000000
12.124266,0.000000
12.124320,0.000000
12.124374,0.000000
12.124429,0.000000
12.124483,0.000000
12.124537,0.000000
12.124591,0.000000
12.124646,0.000000
12.124700,0.000000
12.124754,0.000000
12.124808,0.000000
12.124863,0.000000
12.124917,0.000000
12.124971,0.000000
12.125025,0.000000
12.125079,0.000000
12.125134,0.000000
12.125188,0.000000
12.125242,0.000000
12.125296,0.000000
12.125351,0.000000
12.125405,0.000000
12.125459,0.000000
12.125513,0.000000
12.125567,0.000000
12.125622,0.000000
12.125676,0.000000
12.125730,0.000000
12.125784,0.000000
12.125838,0.000000
12.125892,0.000000
12.125947,0.000000
12.126001,0.000000
12.126055,0.000000
12.126109,0.000000
12.126163,0.000000
12.126217,0.000000
12.126272,0.000000
12.126326,0.000000
12.126380,0.000000
12.126434,0.000000
12.126488,0.000000
12.126542,0.000000
12.126596,0.000000
12.126651,0.000000
12.126705,0.000000
12.126759,0.000000
12.126813,0.000000
12.126867,0.000000
12.126921,0.000000
12.126975,0.000000
12.127029,0.000000
12.127084,0.000000
12.127138,0.000000
12.127192,0.000000
12.127246,0.000000
12.127300,0.000000
12.127354,0.000000
12.127408,0.000000
12.127462,0.000000
12.127516,0.000000
12.127570,0.000000
12.127624,0.000000
12.127679,0.000000
12.127733,0.000000
12.127787,0.000000
12.127841,0.000000
12.127895,0.000000
12.127949,0.000000
12.128003,0.000000
12.128057,0.000000
12.128111,0.000000
12.128165,0.000000
12.128219,0.000000
12.128273,0.000000
12.128327,0.000000
12.128381,0.000000
12.128435,0.000000
12.128489,0.000000
12.128543,0.000000
12.128597,0.000000
12.128651,0.000000
12.128706,0.000000
12.128760,0.000000
12.128814,0.000000
12.128868,0.000000
12.128922,0.000000
12.128976,0.000000
12.129030,0.000000
12.129084,0.000000
12.129138,0.000000
12.129192,0.000000
12.129246,0.000000
12.129300,0.000000
12.129354,0.000000
12.129408,0.000000
12.129462,0.000000
12.129516,0.000000
12.129569,0.000000
12.129623,0.000000
12.129677,0.000000
12.129731,0.000000
12.129785,0.000000
12.129839,0.000000
12.129893,0.000000
12.129947,0.000000
12.130001,0.000000
12.130055,0.000000
12.130109,0.000000
12.130163,0.000000
12.130217,0.000000
12.130271,0.000000
12.130325,0.000000
12.130379,0.000000
12.130433,0.000000
12.130487,0.000000
12.130541,0.000000
12.130595,0.000000
12.130648,0.000000
12.130702,0.000000
12.130756,0.000000
12.130810,0.000000
12.130864,0.000000
12.130918,0.000000
12.130972,0.000000
12.131026,0.000000
12.131080,0.000000
12.131134,0.000000
12.131187,0.000000
12.131241,0.000000
12.131295,0.000000
12.131349,0.000000
12.131403,0.000000
12.131457,0.000000
12.131511,0.000000
12.131565,0.000000
12.131618,0.000000
12.131672,0.000000
12.131726,0.000000
12.131780,0.000000
12.131834,0.000000
12.131888,0.000000
12.131942,0.000000
12.131995,0.000000
12.132049,0.000000
12.132103,0.000000
12.132157,0.000000
12.132211,0.000000
12.132265,0.000000
12.132318,0.000000
12.132372,0.000000
12.132426,0.000000
12.132480,0.000000
12.132534,0.000000
12.132588,0.000000
12.132641,0.000000
12.132695,0.000000
12.132749,0.000000
12.132803,0.000000
12.132857,0.000000
12.132910,0.000000
12.132964,0.000000
12.133018,0.000000
12.133072,0.000000
12.133126,0.000000
12.133179,0.000000
12.133233,0.000000
12.133287,0.000000
12.133341,0.000000
12.133394,0.000000
12.133448,0.000000
12.133502,0.000000
12.133556,0.000000
12.133609,0.000000
12.133663,0.000000
12.133717,0.000000
12.133771,0.000000
12.133824,0.000000
12.133878,0.000000
12.133932,0.000000
12.133986,0.000000
12.134039,0.000000
12.134093,0.000000
12.134147,0.000000
12.134201,0.000000
12.134254,0.000000
12.134308,0.000000
12.134362,0.000000
12.134416,0.000000
12.134469,0.000000
12.134523,0.000000
12.134577,0.000000
12.134630,0.000000
12.134684,0.000000
12.134738,0.000000
12.134791,0.000000
12.134845,0.000000
12.134899,0.000000
12.134953,0.000000
12.135006,0.000000
12.135060,0.000000
12.135114,0.000000
12.135167,0.000000
12.135221,0.000000
12.135275,0.000000
12.135328,0.000000
12.135382,0.000000
12.135436,0.000000
12.135489,0.000000
12.135543,0.000000
12.135597,0.000000
12.135650,0.000000
12.135704,0.000000
12.135757,0.000000
12.135811,0.000000
12.135865,0.000000
12.135918,0.000000
12.135972,0.000000
12.136026,0.000000
12.136079,0.000000
12.136133,0.000000
12.136187,0.000000
12.136240,0.000000
12.136294,0.000000
12.136347,0.000000
12.136401,0.000000
12.136455,0.000000
12.136508,0.000000
12.136562,0.000000
12.136615,0.000000
12.136669,0.000000
12.136723,0.000000
12.136776,0.000000
12.136830,0.000000
12.136883,0.000000
12.136937,0.000000
12.136990,0.000000
12.137044,0.000000
12.137098,0.000000
12.137151,0.000000
12.137205,0.000000
12.137258,0.000000
12.137312,0.000000
12.137365,0.000000
12.137419,0.000000
12.137473,0.000000
12.137526,0.000000
12.137580,0.000000
12.137633,0.000000
12.137687,0.000000
12.137740,0.000000
12.137794,0.000000
12.137847,0.000000
12.137901,0.000000
12.137954,0.000000
12.138008,0.000000
12.138061,0.000000
12.138115,0.000000
12.138168,0.000000
12.138222,0.000000
12.138275,0.000000
12.138329,0.000000
12.138382,0.000000
12.138436,0.000000
12.138489,0.000000
12.138543,0.000000
12.138596,0.000000
12.138650,0.000000
12.138703,0.000000
12.138757,0.000000
12.138810,0.000000
12.138864,0.000000
12.138917,0.000000
12.138971,0.000000
12.139024,0.000000
12.139078,0.000000
12.139131,0.000000
12.139185,0.000000
12.139238,0.000000
12.139292,0.000000
12.139345,0.000000
12.139399,0.000000
12.139452,0.000000
12.139505,0.000000
12.139559,0.000000
12.139612,0.000000
12.139666,0.000000
12.139719,0.000000
12.139773,0.000000
12.139826,0.000000
12.139879,0.000000
12.139933,0.000000
12.139986,0.000000
12.140040,0.000000
12.140093,0.000000
12.140146,0.000000
12.140200,0.000000
12.140253,0.000000
12.140307,0.000000
12.140360,0.000000
12.140413,0.000000
12.140467,0.000000
12.140520,0.000000
12.140574,0.000000
12.140627,0.000000
12.140680,0.000000
12.140734,0.000000
12.140787,0.000000
12.140841,0.000000
12.140894,0.000000
12.140947,0.000000
12.141001,0.000000
12.141054,0.000000
12.141107,0.000000
12.141161,0.000000
12.141214,0.000000
12.141267,0.000000
12.141321,0.000000
12.141374,0.000000
12.141427,0.000000
12.141481,0.000000
12.141534,0.000000
12.141587,0.000000
12.141641,0.000000
12.141694,0.000000
12.141747,0.000000
12.141801,0.000000
12.141854,0.000000
12.141907,0.000000
12.141961,0.000000
12.142014,0.000000
12.142067,0.000000
12.142121,0.000000
12.142174,0.000000
12.142227,0.000000
12.142281,0.000000
12.142334,0.000000
12.142387,0.000000
12.142440,0.000000
12.142494,0.000000
12.142547,0.000000
12.142600,0.000000
12.142653,0.000000
12.142707,0.000000
12.142760,0.000000
12.142813,0.000000
12.142867,0.000000
12.142920,0.000000
12.142973,0.000000
12.143026,0.000000
12.143080,0.000000
12.143133,0.000000
12.143186,0.000000
12.143239,0.000000
12.143293,0.000000
12.143346,0.000000
12.143399,0.000000
12.143452,0.000000
12.143506,0.000000
12.143559,0.000000
12.143612,0.000000
12.143665,0.000000
12.143718,0.000000
12.143772,0.000000
12.143825,0.000000
12.143878,0.000000
12.143931,0.000000
12.143984,0.000000
12.144038,0.000000
12.144091,0.000000
12.144144,0.000000
12.144197,0.000000
12.144250,0.000000
12.144304,0.000000
12.144357,0.000000
12.144410,0.000000
12.144463,0.000000
12.144516,0.000000
12.144570,0.000000
12.144623,0.000000
12.144676,0.000000
12.144729,0.000000
12.144782,0.000000
12.144835,0.000000
12.144888,0.000000
12.144942,0.000000
12.144995,0.000000
12.145048,0.000000
12.145101,0.000000
12.145154,0.000000
12.145207,0.000000
12.145261,0.000000
12.145314,0.000000
12.145367,0.000000
12.145420,0.000000
12.145473,0.000000
12.145526,0.000000
12.145579,0.000000
12.145632,0.000000
12.145685,0.000000
12.145739,0.000000
12.145792,0.000000
12.145845,0.000000
12.145898,0.000000
12.145951,0.000000
12.146004,0.000000
12.146057,0.000000
12.146110,0.000000
12.146163,0.000000
12.146216,0.000000
12.146270,0.000000
12.146323,0.000000
12.146376,0.000000
12.146429,0.000000
12.146482,0.000000
12.146535,0.000000
12.146588,0.000000
12.146641,0.000000
12.146694,0.000000
12.146747,0.000000
12.146800,0.000000
12.146853,0.000000
12.146906,0.000000
12.146959,0.000000
12.147012,0.000000
12.147065,0.000000
12.147119,0.000000
12.147172,0.000000
12.147225,0.000000
12.147278,0.000000
12.147331,0.000000
12.147384,0.000000
12.147437,0.000000
12.147490,0.000000
12.147543,0.000000
12.147596,0.000000
12.147649,0.000000
12.147702,0.000000
12.147755,0.000000
12.147808,0.000000
12.147861,0.000000
12.147914,0.000000
12.147967,0.000000
12.148020,0.000000
12.148073,0.000000
12.148126,0.000000
12.148179,0.000000
12.148232,0.000000
12.148285,0.000000
12.148338,0.000000
12.148391,0.000000
12.148444,0.000000
12.148496,0.000000
12.148549,0.000000
12.148602,0.000000
12.148655,0.000000
12.148708,0.000000
12.148761,0.000000
12.148814,0.000000
12.148867,0.000000
12.148920,0.000000
12.148973,0.000000
12.149026,0.000000
12.149079,0.000000
12.149132,0.000000
12.149185,0.000000
12.149238,0.000000
12.149291,0.000000
12.149344,0.000000
12.149396,0.000000
12.149449,0.000000
12.149502,0.000000
12.149555,0.000000
12.149608,0.000000
12.149661,0.000000
12.149714,0.000000
12.149767,0.000000
12.149820,0.000000
12.149873,0.000000
12.149925,0.000000
12.149978,0.000000
12.150031,0.000000
12.150084,0.000000
12.150137,0.000000
12.150190,0.000000
12.150243,0.000000
12.150296,0.000000
12.150348,0.000000
12.150401,0.000000
12.150454,0.000000
12.150507,0.000000
12.150560,0.000000
12.150613,0.000000
12.150666,0.000000
12.150718,0.000000
12.150771,0.000000
12.150824,0.000000
12.150877,0.000000
12.150930,0.000000
12.150983,0.000000
12.151036,0.000000
12.151088,0.000000
12.151141,0.000000
12.151194,0.000000
12.151247,0.000000
12.151300,0.000000
12.151352,0.000000
12.151405,0.000000
12.151458,0.000000
12.151511,0.000000
12.151564,0.000000
12.151616,0.000000
12.151669,0.000000
12.151722,0.000000
12.151775,0.000000
12.151828,0.000000
12.151880,0.000000
12.151933,0.000000
12.151986,0.000000
12.152039,0.000000
12.152092,0.000000
12.152144,0.000000
12.152197,0.000000
12.152250,0.000000
12.152303,0.000000
12.152355,0.000000
12.152408,0.000000
12.152461,0.000000
12.152514,0.000000
12.152566,0.000000
12.152619,0.000000
12.152672,0.000000
12.152725,0.000000
12.152777,0.000000
12.152830,0.000000
12.152883,0.000000
12.152936,0.000000
12.152988,0.000000
12.153041,0.000000
12.153094,0.000000
12.153146,0.000000
12.153199,0.000000
12.153252,0.000000
12.153305,0.000000
12.153357,0.000000
12.153410,0.000000
12.153463,0.000000
12.153515,0.000000
12.153568,0.000000
12.153621,0.000000
12.153673,0.000000
12.153726,0.000000
12.153779,0.000000
12.153832,0.000000
12.153884,0.000000
12.153937,0.000000
12.153990,0.000000
12.154042,0.000000
12.154095,0.000000
12.154148,0.000000
12.154200,0.000000
12.154253,0.000000
12.154306,0.000000
12.154358,0.000000
12.154411,0.000000
12.154464,0.000000
12.154516,0.000000
12.154569,0.000000
12.154621,0.000000
12.154674,0.000000
12.154727,0.000000
12.154779,0.000000
12.154832,0.000000
12.154885,0.000000
12.154937,0.000000
12.154990,0.000000
12.155042,0.000000
12.155095,0.000000
12.155148,0.000000
12.155200,0.000000
12.155253,0.000000
12.155306,0.000000
12.155358,0.000000
12.155411,0.000000
12.155463,0.000000
12.155516,0.000000
12.155569,0.000000
12.155621,0.000000
12.155674,0.000000
12.155726,0.000000
12.155779,0.000000
12.155831,0.000000
12.155884,0.000000
12.155937,0.000000
12.155989,0.000000
12.156042,0.000000
12.156094,0.000000
12.156147,0.000000
12.156199,0.000000
12.156252,0.000000
12.156305,0.000000
12.156357,0.000000
12.156410,0.000000
12.156462,0.000000
12.156515,0.000000
12.156567,0.000000
12.156620,0.000000
12.156672,0.000000
12.156725,0.000000
12.156777,0.000000
12.156830,0.000000
12.156882,0.000000
12.156935,0.000000
12.156987,0.000000
12.157040,0.000000
12.157092,0.000000
12.157145,0.000000
12.157197,0.000000
12.157250,0.000000
12.157302,0.000000
12.157355,0.000000
12.157407,0.000000
12.157460,0.000000
12.157512,0.000000
12.157565,0.000000
12.157617,0.000000
12.157670,0.000000
12.157722,0.000000
12.157775,0.000000
12.157827,0.000000
12.157880,0.000000
12.157932,0.000000
12.157985,0.000000
12.158037,0.000000
12.158090,0.000000
12.158142,0.000000
12.158195,0.000000
12.158247,0.000000
12.158299,0.000000
12.158352,0.000000
12.158404,0.000000
12.158457,0.000000
12.158509,0.000000
12.158562,0.000000
12.158614,0.000000
12.158667,0.000000
12.158719,0.000000
12.158771,0.000000
12.158824,0.000000
12.158876,0.000000
12.158929,0.000000
12.158981,0.000000
12.159033,0.000000
12.159086,0.000000
12.159138,0.000000
12.159191,0.000000
12.159243,0.000000
12.159295,0.000000
12.159348,0.000000
12.159400,0.000000
12.159453,0.000000
12.159505,0.000000
12.159557,0.000000
12.159610,0.000000
12.159662,0.000000
12.159715,0.000000
12.159767,0.000000
12.159819,0.000000
12.159872,0.000000
12.159924,0.000000
12.159976,0.000000
12.160029,0.000000
12.160081,0.000000
12.160133,0.000000
12.160186,0.000000
12.160238,0.000000
12.160290,0.000000
12.160343,0.000000
12.160395,0.000000
12.160447,0.000000
12.160500,0.000000
12.160552,0.000000
12.160604,0.000000
12.160657,0.000000
12.160709,0.000000
12.160761,0.000000
12.160814,0.000000
12.160866,0.000000
12.160918,0.000000
12.160971,0.000000
12.161023,0.000000
12.161075,0.000000
12.161128,0.000000
12.161180,0.000000
12.161232,0.000000
12.161284,0.000000
12.161337,0.000000
12.161389,0.000000
12.161441,0.000000
12.161494,0.000000
12.161546,0.000000
12.161598,0.000000
12.161650,0.000000
12.161703,0.000000
12.161755,0.000000
12.161807,0.000000
12.161859,0.000000
12.161912,0.000000
12.161964,0.000000
12.162016,0.000000
12.162069,0.000000
12.162121,0.000000
12.162173,0.000000
12.162225,0.000000
12.162277,0.000000
12.162330,0.000000
12.162382,0.000000
12.162434,0.000000
12.162486,0.000000
12.162539,0.000000
12.162591,0.000000
12.162643,0.000000
12.162695,0.000000
12.162748,0.000000
12.162800,0.000000
12.162852,0.000000
12.162904,0.000000
12.162956,0.000000
12.163009,0.000000
12.163061,0.000000
12.163113,0.000000
12.163165,0.000000
12.163217,0.000000
12.163270,0.000000
12.163322,0.000000
12.163374,0.000000
12.163426,0.000000
12.163478,0.000000
12.163530,0.000000
12.163583,0.000000
12.163635,0.000000
12.163687,0.000000
12.163739,0.000000
12.163791,0.000000
12.163843,0.000000
12.163896,0.000000
12.163948,0.000000
12.164000,0.000000
12.164052,0.000000
12.164104,0.000000
12.164156,0.000000
12.164208,0.000000
12.164261,0.000000
12.164313,0.000000
12.164365,0.000000
12.164417,0.000000
12.164469,0.000000
12.164521,0.000000
12.164573,0.000000
12.164625,0.000000
12.164678,0.000000
12.164730,0.000000
12.164782,0.000000
12.164834,0.000000
12.164886,0.000000
12.164938,0.000000
12.164990,0.000000
12.165042,0.000000
12.165094,0.000000
12.165146,0.000000
12.165199,0.000000
12.165251,0.000000
12.165303,0.000000
12.165355,0.000000
12.165407,0.000000
12.165459,0.000000
12.165511,0.000000
12.165563,0.000000
12.165615,0.000000
12.165667,0.000000
12.165719,0.000000
12.165771,0.000000
12.165823,0.000000
12.165875,0.000000
12.165928,0.000000
12.165980,0.000000
12.166032,0.000000
12.166084,0.000000
12.166136,0.000000
12.166188,0.000000
12.166240,0.000000
12.166292,0.000000
12.166344,0.000000
12.166396,0.000000
12.166448,0.000000
12.166500,0.000000
12.166552,0.000000
12.166604,0.000000
12.166656,0.000000
12.166708,0.000000
12.166760,0.000000
12.166812,0.000000
12.166864,0.000000
12.166916,0.000000
12.166968,0.000000
12.167020,0.000000
12.167072,0.000000
12.167124,0.000000
12.167176,0.000000
12.167228,0.000000
12.167280,0.000000
12.167332,0.000000
12.167384,0.000000
12.167436,0.000000
12.167488,0.000000
12.167540,0.000000
12.167592,0.000000
12.167644,0.000000
12.167696,0.000000
12.167748,0.000000
12.167799,0.000000
12.167851,0.000000
12.167903,0.000000
12.167955,0.000000
12.168007,0.000000
12.168059,0.000000
12.168111,0.000000
12.168163,0.000000
12.168215,0.000000
12.168267,0.000000
12.168319,0.000000
12.168371,0.000000
12.168423,0.000000
12.168475,0.000000
12.168527,0.000000
12.168578,0.000000
12.168630,0.000000
12.168682,0.000000
12.168734,0.000000
12.168786,0.000000
12.168838,0.000000
12.168890,0.000000
12.168942,0.000000
12.168994,0.000000
12.169046,0.000000
12.169097,0.000000
12.169149,0.000000
12.169201,0.000000
12.169253,0.000000
12.169305,0.000000
12.169357,0.000000
12.169409,0.000000
12.169461,0.000000
12.169512,0.000000
12.169564,0.000000
12.169616,0.000000
12.169668,0.000000
12.169720,0.000000
12.169772,0.000000
12.169824,0.000000
12.169875,0.000000
12.169927,0.000000
12.169979,0.000000
12.170031,0.000000
12.170083,0.000000
12.170135,0.000000
12.170186,0.000000
12.170238,0.000000
12.170290,0.000000
12.170342,0.000000
12.170394,0.000000
12.170445,0.000000
12.170497,0.000000
12.170549,0.000000
12.170601,0.000000
12.170653,0.000000
12.170705,0.000000
12.170756,0.000000
12.170808,0.000000
12.170860,0.000000
12.170912,0.000000
12.170963,0.000000
12.171015,0.000000
12.171067,0.000000
12.171119,0.000000
12.171171,0.000000
12.171222,0.000000
12.171274,0.000000
12.171326,0.000000
12.171378,0.000000
12.171429,0.000000
12.171481,0.000000
12.171533,0.000000
12.171585,0.000000
12.171636,0.000000
12.171688,0.000000
12.171740,0.000000
12.171792,0.000000
12.171843,0.000000
12.171895,0.000000
12.171947,0.000000
12.171999,0.000000
12.172050,0.000000
12.172102,0.000000
12.172154,0.000000
12.172206,0.000000
12.172257,0.000000
12.172309,0.000000
12.172361,0.000000
12.172412,0.000000
12.172464,0.000000
12.172516,0.000000
12.172568,0.000000
12.172619,0.000000
12.172671,0.000000
12.172723,0.000000
12.172774,0.000000
12.172826,0.000000
12.172878,0.000000
12.172929,0.000000
12.172981,0.000000
12.173033,0.000000
12.173084,0.000000
12.173136,0.000000
12.173188,0.000000
12.173239,0.000000
12.173291,0.000000
12.173343,0.000000
12.173394,0.000000
12.173446,0.000000
12.173498,0.000000
12.173549,0.000000
12.173601,0.000000
12.173653,0.000000
12.173704,0.000000
12.173756,0.000000
12.173808,0.000000
12.173859,0.000000
12.173911,0.000000
12.173963,0.000000
12.174014,0.000000
12.174066,0.000000
12.174117,0.000000
12.174169,0.000000
12.174221,0.000000
12.174272,0.000000
12.174324,0.000000
12.174376,0.000000
12.174427,0.000000
12.174479,0.000000
12.174530,0.000000
12.174582,0.000000
12.174634,0.000000
12.174685,0.000000
12.174737,0.000000
12.174788,0.000000
12.174840,0.000000
12.174892,0.000000
12.174943,0.000000
12.174995,0.000000
12.175046,0.000000
12.175098,0.000000
12.175149,0.000000
12.175201,0.000000
12.175253,0.000000
12.175304,0.000000
12.175356,0.000000
12.175407,0.000000
12.175459,0.000000
12.175510,0.000000
12.175562,0.000000
12.175613,0.000000
12.175665,0.000000
12.175717,0.000000
12.175768,0.000000
12.175820,0.000000
12.175871,0.000000
12.175923,0.000000
12.175974,0.000000
12.176026,0.000000
12.176077,0.000000
12.176129,0.000000
12.176180,0.000000
12.176232,0.000000
12.176283,0.000000
12.176335,0.000000
12.176386,0.000000
12.176438,0.000000
12.176489,0.000000
12.176541,0.000000
12.176592,0.000000
12.176644,0.000000
12.176695,0.000000
12.176747,0.000000
12.176798,0.000000
12.176850,0.000000
12.176901,0.000000
12.176953,0.000000
12.177004,0.000000
12.177056,0.000000
12.177107,0.000000
12.177159,0.000000
12.177210,0.000000
12.177262,0.000000
12.177313,0.000000
12.177364,0.000000
12.177416,0.000000
12.177467,0.000000
12.177519,0.000000
12.177570,0.000000
12.177622,0.000000
12.177673,0.000000
12.177725,0.000000
12.177776,0.000000
12.177827,0.000000
12.177879,0.000000
12.177930,0.000000
12.177982,0.000000
12.178033,0.000000
12.178085,0.000000
12.178136,0.000000
12.178187,0.000000
12.178239,0.000000
12.178290,0.000000
12.178342,0.000000
12.178393,0.000000
12.178444,0.000000
12.178496,0.000000
12.178547,0.000000
12.178599,0.000000
12.178650,0.000000
12.178701,0.000000
12.178753,0.000000
12.178804,0.000000
12.178856,0.000000
12.178907,0.000000
12.178958,0.000000
12.179010,0.000000
12.179061,0.000000
12.179112,0.000000
12.179164,0.000000
12.179215,0.000000
12.179267,0.000000
12.179318,0.000000
12.179369,0.000000
12.179421,0.000000
12.179472,0.000000
12.179523,0.000000
12.179575,0.000000
12.179626,0.000000
12.179677,0.000000
12.179729,0.000000
12.179780,0.000000
12.179831,0.000000
12.179883,0.000000
12.179934,0.000000
12.179985,0.000000
12.180037,0.000000
12.180088,0.000000
12.180139,0.000000
12.180191,0.000000
12.180242,0.000000
12.180293,0.000000
12.180344,0.000000
12.180396,0.000000
12.180447,0.000000
12.180498,0.000000
12.180550,0.000000
12.180601,0.000000
12.180652,0.000000
12.180704,0.000000
12.180755,0.000000
12.180806,0.000000
12.180857,0.000000
12.180909,0.000000
12.180960,0.000000
12.181011,0.000000
12.181062,0.000000
12.181114,0.000000
12.181165,0.000000
12.181216,0.000000
12.181268,0.000000
12.181319,0.000000
12.181370,0.000000
12.181421,0.000000
12.181473,0.000000
12.181524,0.000000
12.181575,0.000000
12.181626,0.000000
12.181677,0.000000
12.181729,0.000000
12.181780,0.000000
12.181831,0.000000
12.181882,0.000000
12.181934,0.000000
12.181985,0.000000
12.182036,0.000000
12.182087,0.000000
12.182138,0.000000
12.182190,0.000000
12.182241,0.000000
12.182292,0.000000
12.182343,0.000000
12.182395,0.000000
12.182446,0.000000
12.182497,0.000000
12.182548,0.000000
12.182599,0.000000
12.182650,0.000000
12.182702,0.000000
12.182753,0.000000
12.182804,0.000000
12.182855,0.000000
12.182906,0.000000
12.182958,0.000000
12.183009,0.000000
12.183060,0.000000
12.183111,0.000000
12.183162,0.000000
12.183213,0.000000
12.183265,0.000000
12.183316,0.000000
12.183367,0.000000
12.183418,0.000000
12.183469,0.000000
12.183520,0.000000
12.183571,0.000000
12.183623,0.000000
12.183674,0.000000
12.183725,0.000000
12.183776,0.000000
12.183827,0.000000
12.183878,0.000000
12.183929,0.000000
12.183980,0.000000
12.184032,0.000000
12.184083,0.000000
12.184134,0.000000
12.184185,0.000000
12.184236,0.000000
12.184287,0.000000
12.184338,0.000000
12.184389,0.000000
12.184440,0.000000
12.184491,0.000000
12.184543,0.000000
12.184594,0.000000
12.184645,0.000000
12.184696,0.000000
12.184747,0.000000
12.184798,0.000000
12.184849,0.000000
12.184900,0.000000
12.184951,0.000000
12.185002,0.000000
12.185053,0.000000
12.185104,0.000000
12.185155,0.000000
12.185206,0.000000
12.185258,0.000000
12.185309,0.000000
12.185360,0.000000
12.185411,0.000000
12.185462,0.000000
12.185513,0.000000
12.185564,0.000000
12.185615,0.000000
12.185666,0.000000
12.185717,0.000000
12.185768,0.000000
12.185819,0.000000
12.185870,0.000000
12.185921,0.000000
12.185972,0.000000
12.186023,0.000000
12.186074,0.000000
12.186125,0.000000
12.186176,0.000000
12.186227,0.000000
12.186278,0.000000
12.186329,0.000000
12.186380,0.000000
12.186431,0.000000
12.186482,0.000000
12.186533,0.000000
12.186584,0.000000
12.186635,0.000000
12.186686,0.000000
12.186737,0.000000
12.186788,0.000000
12.186839,0.000000
12.186890,0.000000
12.186941,0.000000
12.186992,0.000000
12.187043,0.000000
12.187094,0.000000
12.187145,0.000000
12.187196,0.000000
12.187247,0.000000
12.187297,0.000000
12.187348,0.000000
12.187399,0.000000
12.187450,0.000000
12.187501,0.000000
12.187552,0.000000
12.187603,0.000000
12.187654,0.000000
12.187705,0.000000
12.187756,0.000000
12.187807,0.000000
12.187858,0.000000
12.187909,0.000000
12.187960,0.000000
12.188011,0.000000
12.188061,0.000000
12.188112,0.000000
12.188163,0.000000
12.188214,0.000000
12.188265,0.000000
12.188316,0.000000
12.188367,0.000000
12.188418,0.000000
12.188469,0.000000
12.188519,0.000000
12.188570,0.000000
12.188621,0.000000
12.188672,0.000000
12.188723,0.000000
12.188774,0.000000
12.188825,0.000000
12.188876,0.000000
12.188926,0.000000
12.188977,0.000000
12.189028,0.000000
12.189079,0.000000
12.189130,0.000000
12.189181,0.000000
12.189232,0.000000
12.189282,0.000000
12.189333,0.000000
12.189384,0.000000
12.189435,0.000000
12.189486,0.000000
12.189537,0.000000
12.189588,0.000000
12.189638,0.000000
12.189689,0.000000
12.189740,0.000000
12.189791,0.000000
12.189842,0.000000
12.189892,0.000000
12.189943,0.000000
12.189994,0.000000
12.190045,0.000000
12.190096,0.000000
12.190146,0.000000
12.190197,0.000000
12.190248,0.000000
12.190299,0.000000
12.190350,0.000000
12.190400,0.000000
12.190451,0.000000
12.190502,0.000000
12.190553,0.000000
12.190604,0.000000
12.190654,0.000000
12.190705,0.000000
12.190756,0.000000
12.190807,0.000000
12.190857,0.000000
12.190908,0.000000
12.190959,0.000000
12.191010,0.000000
12.191061,0.000000
12.191111,0.000000
12.191162,0.000000
12.191213,0.000000
12.191264,0.000000
12.191314,0.000000
12.191365,0.000000
12.191416,0.000000
12.191466,0.000000
12.191517,0.000000
12.191568,0.000000
12.191619,0.000000
12.191669,0.000000
12.191720,0.000000
12.191771,0.000000
12.191822,0.000000
12.191872,0.000000
12.191923,0.000000
12.191974,0.000000
12.192024,0.000000
12.192075,0.000000
12.192126,0.000000
12.192177,0.000000
12.192227,0.000000
12.192278,0.000000
12.192329,0.000000
12.192379,0.000000
12.192430,0.000000
12.192481,0.000000
12.192531,0.000000
12.192582,0.000000
12.192633,0.000000
12.192683,0.000000
12.192734,0.000000
12.192785,0.000000
12.192835,0.000000
12.192886,0.000000
12.192937,0.000000
12.192987,0.000000
12.193038,0.000000
12.193089,0.000000
12.193139,0.000000
12.193190,0.000000
12.193241,0.000000
12.193291,0.000000
12.193342,0.000000
12.193393,0.000000
12.193443,0.000000
12.193494,0.000000
12.193544,0.000000
12.193595,0.000000
12.193646,0.000000
12.193696,0.000000
12.193747,0.000000
12.193798,0.000000
12.193848,0.000000
12.193899,0.000000
12.193949,0.000000
12.194000,0.000000
12.194051,0.000000
12.194101,0.000000
12.194152,0.000000
12.194202,0.000000
12.194253,0.000000
12.194304,0.000000
12.194354,0.000000
12.194405,0.000000
12.194455,0.000000
12.194506,0.000000
12.194557,0.000000
12.194607,0.000000
12.194658,0.000000
12.194708,0.000000
12.194759,0.000000
12.194809,0.000000
12.194860,0.000000
12.194911,0.000000
12.194961,0.000000
12.195012,0.000000
12.195062,0.000000
12.195113,0.000000
12.195163,0.000000
12.195214,0.000000
12.195264,0.000000
12.195315,0.000000
12.195366,0.000000
12.195416,0.000000
12.195467,0.000000
12.195517,0.000000
12.195568,0.000000
12.195618,0.000000
12.195669,0.000000
12.195719,0.000000
12.195770,0.000000
12.195820,0.000000
12.195871,0.000000
12.195921,0.000000
12.195972,0.000000
12.196022,0.000000
12.196073,0.000000
12.196123,0.000000
12.196174,0.000000
12.196224,0.000000
12.196275,0.000000
12.196325,0.000000
12.196376,0.000000
12.196426,0.000000
12.196477,0.000000
12.196527,0.000000
12.196578,0.000000
12.196628,0.000000
12.196679,0.000000
12.196729,0.000000
12.196780,0.000000
12.196830,0.000000
12.196881,0.000000
12.196931,0.000000
12.196981,0.000000
12.197032,0.000000
12.197082,0.000000
12.197133,0.000000
12.197183,0.000000
12.197234,0.000000
12.197284,0.000000
12.197335,0.000000
12.197385,0.000000
12.197435,0.000000
12.197486,0.000000
12.197536,0.000000
12.197587,0.000000
12.197637,0.000000
12.197688,0.000000
12.197738,0.000000
12.197788,0.000000
12.197839,0.000000
12.197889,0.000000
12.197940,0.000000
12.197990,0.000000
12.198040,0.000000
12.198091,0.000000
12.198141,0.000000
12.198192,0.000000
12.198242,0.000000
12.198292,0.000000
12.198343,0.000000
12.198393,0.000000
12.198444,0.000000
12.198494,0.000000
12.198544,0.000000
12.198595,0.000000
12.198645,0.000000
12.198696,0.000000
12.198746,0.000000
12.198796,0.000000
12.198847,0.000000
12.198897,0.000000
12.198947,0.000000
12.198998,0.000000
12.199048,0.000000
12.199098,0.000000
12.199149,0.000000
12.199199,0.000000
12.199249,0.000000
12.199300,0.000000
12.199350,0.000000
12.199400,0.000000
12.199451,0.000000
12.199501,0.000000
12.199551,0.000000
12.199602,0.000000
12.199652,0.000000
12.199702,0.000000
12.199753,0.000000
12.199803,0.000000
12.199853,0.000000
12.199904,0.000000
12.199954,0.000000
12.200004,0.000000
12.200055,0.000000
12.200105,0.000000
12.200155,0.000000
12.200205,0.000000
12.200256,0.000000
12.200306,0.000000
12.200356,0.000000
12.200407,0.000000
12.200457,0.000000
12.200507,0.000000
12.200557,0.000000
12.200608,0.000000
12.200658,0.000000
12.200708,0.000000
12.200759,0.000000
12.200809,0.000000
12.200859,0.000000
12.200909,0.000000
12.200960,0.000000
12.201010,0.000000
12.201060,0.000000
12.201110,0.000000
12.201161,0.000000
12.201211,0.000000
12.201261,0.000000
12.201311,0.000000
12.201362,0.000000
12.201412,0.000000
12.201462,0.000000
12.201512,0.000000
12.201562,0.000000
12.201613,0.000000
12.201663,0.000000
12.201713,0.000000
12.201763,0.000000
12.201814,0.000000
12.201864,0.000000
12.201914,0.000000
12.201964,0.000000
12.202014,0.000000
12.202065,0.000000
12.202115,0.000000
12.202165,0.000000
12.202215,0.000000
12.202265,0.000000
12.202316,0.000000
12.202366,0.000000
12.202416,0.000000
12.202466,0.000000
12.202516,0.000000
12.202567,0.000000
12.202617,0.000000
12.202667,0.000000
12.202717,0.000000
12.202767,0.000000
12.202817,0.000000
12.202868,0.000000
12.202918,0.000000
12.202968,0.000000
12.203018,0.000000
12.203068,0.000000
12.203118,0.000000
12.203168,0.000000
12.203219,0.000000
12.203269,0.000000
12.203319,0.000000
12.203369,0.000000
12.203419,0.000000
12.203469,0.000000
12.203519,0.000000
12.203570,0.000000
12.203620,0.000000
12.203670,0.000000
12.203720,0.000000
12.203770,0.000000
12.203820,0.000000
12.203870,0.000000
12.203920,0.000000
12.203970,0.000000
12.204021,0.000000
12.204071,0.000000
12.204121,0.000000
12.204171,0.000000
12.204221,0.000000
12.204271,0.000000
12.204321,0.000000
12.204371,0.000000
12.204421,0.000000
12.204471,0.000000
12.204521,0.000000
12.204572,0.000000
12.204622,0.000000
12.204672,0.000000
12.204722,0.000000
12.204772,0.000000
12.204822,0.000000
12.204872,0.000000
12.204922,0.000000
12.204972,0.000000
12.205022,0.000000
12.205072,0.000000
12.205122,0.000000
12.205172,0.000000
12.205222,0.000000
12.205272,0.000000
12.205322,0.000000
12.205372,0.000000
12.205422,0.000000
12.205472,0.000000
12.205522,0.000000
12.205573,0.000000
12.205623,0.000000
12.205673,0.000000
12.205723,0.000000
12.205773,0.000000
12.205823,0.000000
12.205873,0.000000
12.205923,0.000000
12.205973,0.000000
12.206023,0.000000
12.206073,0.000000
12.206123,0.000000
12.206173,0.000000
12.206223,0.000000
12.206273,0.000000
12.206323,0.000000
12.206373,0.000000
12.206423,0.000000
12.206473,0.000000
12.206523,0.000000
12.206573,0.000000
12.206622,0.000000
12.206672,0.000000
12.206722,0.000000
12.206772,0.000000
12.206822,0.000000
12.206872,0.000000
12.206922,0.000000
12.206972,0.000000
12.207022,0.000000
12.207072,0.000000
12.207122,0.000000
12.207172,0.000000
12.207222,0.000000
12.207272,0.000000
12.207322,0.000000
12.207372,0.000000
12.207422,0.000000
12.207472,0.000000
12.207522,0.000000
12.207572,0.000000
12.207621,0.000000
12.207671,0.000000
12.207721,0.000000
12.207771,0.000000
12.207821,0.000000
12.207871,0.000000
12.207921,0.000000
12.207971,0.000000
12.208021,0.000000
12.208071,0.000000
12.208121,0.000000
12.208170,0.000000
12.208220,0.000000
12.208270,0.000000
12.208320,0.000000
12.208370,0.000000
12.208420,0.000000
12.208470,0.000000
12.208520,0.000000
12.208570,0.000000
12.208619,0.000000
12.208669,0.000000
12.208719,0.000000
12.208769,0.000000
12.208819,0.000000
12.208869,0.000000
12.208919,0.000000
12.208968,0.000000
12.209018,0.000000
12.209068,0.000000
12.209118,0.000000
12.209168,0.000000
12.209218,0.000000
12.209268,0.000000
12.209317,0.000000
12.209367,0.000000
12.209417,0.000000
12.209467,0.000000
12.209517,0.000000
12.209567,0.000000
12.209616,0.000000
12.209666,0.000000
12.209716,0.000000
12.209766,0.000000
12.209816,0.000000
12.209865,0.000000
12.209915,0.000000
12.209965,0.000000
12.210015,0.000000
12.210065,0.000000
12.210114,0.000000
12.210164,0.000000
12.210214,0.000000
12.210264,0.000000
12.210314,0.000000
12.210363,0.000000
12.210413,0.000000
12.210463,0.000000
12.210513,0.000000
12.210563,0.000000
12.210612,0.000000
12.210662,0.000000
12.210712,0.000000
12.210762,0.000000
12.210811,0.000000
12.210861,0.000000
12.210911,0.000000
12.210961,0.000000
12.211010,0.000000
12.211060,0.000000
12.211110,0.000000
12.211160,0.000000
12.211209,0.000000
12.211259,0.000000
12.211309,0.000000
12.211359,0.000000
12.211408,0.000000
12.211458,0.000000
12.211508,0.000000
12.211558,0.000000
12.211607,0.000000
12.211657,0.000000
12.211707,0.000000
12.211756,0.000000
12.211806,0.000000
12.211856,0.000000
12.211906,0.000000
12.211955,0.000000
12.212005,0.000000
12.212055,0.000000
12.212104,0.000000
12.212154,0.000000
12.212204,0.000000
12.212254,0.000000
12.212303,0.000000
12.212353,0.000000
12.212403,0.000000
12.212452,0.000000
12.212502,0.000000
12.212552,0.000000
12.212601,0.000000
12.212651,0.000000
12.212701,0.000000
12.212750,0.000000
12.212800,0.000000
12.212850,0.000000
12.212899,0.000000
12.212949,0.000000
12.212999,0.000000
12.213048,0.000000
12.213098,0.000000
12.213148,0.000000
12.213197,0.000000
12.213247,0.000000
12.213296,0.000000
12.213346,0.000000
12.213396,0.000000
12.213445,0.000000
12.213495,0.000000
12.213545,0.000000
12.213594,0.000000
12.213644,0.000000
12.213694,0.000000
12.213743,0.000000
12.213793,0.000000
12.213842,0.000000
12.213892,0.000000
12.213942,0.000000
12.213991,0.000000
12.214041,0.000000
12.214090,0.000000
12.214140,0.000000
12.214190,0.000000
12.214239,0.000000
12.214289,0.000000
12.214338,0.000000
12.214388,0.000000
12.214438,0.000000
12.214487,0.000000
12.214537,0.000000
12.214586,0.000000
12.214636,0.000000
12.214685,0.000000
12.214735,0.000000
12.214785,0.000000
12.214834,0.000000
12.214884,0.000000
12.214933,0.000000
12.214983,0.000000
12.215032,0.000000
12.215082,0.000000
12.215131,0.000000
12.215181,0.000000
12.215231,0.000000
12.215280,0.000000
12.215330,0.000000
12.215379,0.000000
12.215429,0.000000
12.215478,0.000000
12.215528,0.000000
12.215577,0.000000
12.215627,0.000000
12.215676,0.000000
12.215726,0.000000
12.215775,0.000000
12.215825,0.000000
12.215874,0.000000
12.215924,0.000000
12.215973,0.000000
12.216023,0.000000
12.216072,0.000000
12.216122,0.000000
12.216171,0.000000
12.216221,0.000000
12.216270,0.000000
12.216320,0.000000
12.216369,0.000000
12.216419,0.000000
12.216468,0.000000
12.216518,0.000000
12.216567,0.000000
12.216617,0.000000
12.216666,0.000000
12.216716,0.000000
12.216765,0.000000
12.216815,0.000000
12.216864,0.000000
12.216914,0.000000
12.216963,0.000000
12.217013,0.000000
12.217062,0.000000
12.217111,0.000000
12.217161,0.000000
12.217210,0.000000
12.217260,0.000000
12.217309,0.000000
12.217359,0.000000
12.217408,0.000000
12.217458,0.000000
12.217507,0.000000
12.217556,0.000000
12.217606,0.000000
12.217655,0.000000
12.217705,0.000000
12.217754,0.000000
12.217804,0.000000
12.217853,0.000000
12.217902,0.000000
12.217952,0.000000
12.218001,0.000000
12.218051,0.000000
12.218100,0.000000
12.218149,0.000000
12.218199,0.000000
12.218248,0.000000
12.218298,0.000000
12.218347,0.000000
12.218396,0.000000
12.218446,0.000000
12.218495,0.000000
12.218545,0.000000
12.218594,0.000000
12.218643,0.000000
12.218693,0.000000
12.218742,0.000000
12.218791,0.000000
12.218841,0.000000
12.218890,0.000000
12.218940,0.000000
12.218989,0.000000
12.219038,0.000000
12.219088,0.000000
12.219137,0.000000
12.219186,0.000000
12.219236,0.000000
12.219285,0.000000
12.219334,0.000000
12.219384,0.000000
12.219433,0.000000
12.219482,0.000000
12.219532,0.000000
12.219581,0.000000
12.219630,0.000000
12.219680,0.000000
12.219729,0.000000
12.219778,0.000000
12.219828,0.000000
12.219877,0.000000
12.219926,0.000000
12.219976,0.000000
12.220025,0.000000
12.220074,0.000000
12.220123,0.000000
12.220173,0.000000
12.220222,0.000000
12.220271,0.000000
12.220321,0.000000
12.220370,0.000000
12.220419,0.000000
12.220469,0.000000
12.220518,0.000000
12.220567,0.000000
12.220616,0.000000
12.220666,0.000000
12.220715,0.000000
12.220764,0.000000
12.220813,0.000000
12.220863,0.000000
12.220912,0.000000
12.220961,0.000000
12.221011,0.000000
12.221060,0.000000
12.221109,0.000000
12.221158,0.000000
12.221208,0.000000
12.221257,0.000000
12.221306,0.000000
12.221355,0.000000
12.221405,0.000000
12.221454,0.000000
12.221503,0.000000
12.221552,0.000000
12.221601,0.000000
12.221651,0.000000
12.221700,0.000000
12.221749,0.000000
12.221798,0.000000
12.221848,0.000000
12.221897,0.000000
12.221946,0.000000
12.221995,0.000000
12.222044,0.000000
12.222094,0.000000
12.222143,0.000000
12.222192,0.000000
12.222241,0.000000
12.222290,0.000000
12.222340,0.000000
12.222389,0.000000
12.222438,0.000000
12.222487,0.000000
12.222536,0.000000
12.222586,0.000000
12.222635,0.000000
12.222684,0.000000
12.222733,0.000000
12.222782,0.000000
12.222831,0.000000
12.222881,0.000000
12.222930,0.000000
12.222979,0.000000
12.223028,0.000000
12.223077,0.000000
12.223126,0.000000
12.223176,0.000000
12.223225,0.000000
12.223274,0.000000
12.223323,0.000000
12.223372,0.000000
12.223421,0.000000
12.223470,0.000000
12.223520,0.000000
12.223569,0.000000
12.223618,0.000000
12.223667,0.000000
12.223716,0.000000
12.223765,0.000000
12.223814,0.000000
12.223863,0.000000
12.223913,0.000000
12.223962,0.000000
12.224011,0.000000
12.224060,0.000000
12.224109,0.000000
12.224158,0.000000
12.224207,0.000000
12.224256,0.000000
12.224305,0.000000
12.224355,0.000000
12.224404,0.000000
12.224453,0.000000
12.224502,0.000000
12.224551,0.000000
12.224600,0.000000
12.224649,0.000000
12.224698,0.000000
12.224747,0.000000
12.224796,0.000000
12.224845,0.000000
12.224894,0.000000
12.224943,0.000000
12.224993,0.000000
12.225042,0.000000
12.225091,0.000000
12.225140,0.000000
12.225189,0.000000
12.225238,0.000000
12.225287,0.000000
12.225336,0.000000
12.225385,0.000000
12.225434,0.000000
12.225483,0.000000
12.225532,0.000000
12.225581,0.000000
12.225630,0.000000
12.225679,0.000000
12.225728,0.000000
12.225777,0.000000
12.225826,0.000000
12.225875,0.000000
12.225924,0.000000
12.225973,0.000000
12.226022,0.000000
12.226071,0.000000
12.226120,0.000000
12.226169,0.000000
12.226218,0.000000
12.226267,0.000000
12.226316,0.000000
12.226365,0.000000
12.226414,0.000000
12.226463,0.000000
12.226512,0.000000
12.226561,0.000000
12.226610,0.000000
12.226659,0.000000
12.226708,0.000000
12.226757,0.000000
12.226806,0.000000
12.226855,0.000000
12.226904,0.000000
12.226953,0.000000
12.227002,0.000000
12.227051,0.000000
12.227100,0.000000
12.227149,0.000000
12.227198,0.000000
12.227247,0.000000
12.227296,0.000000
12.227345,0.000000
12.227394,0.000000
12.227443,0.000000
12.227492,0.000000
12.227541,0.000000
12.227589,0.000000
12.227638,0.000000
12.227687,0.000000
12.227736,0.000000
12.227785,0.000000
12.227834,0.000000
12.227883,0.000000
12.227932,0.000000
12.227981,0.000000
12.228030,0.000000
12.228079,0.000000
12.228128,0.000000
12.228177,0.000000
12.228225,0.000000
12.228274,0.000000
12.228323,0.000000
12.228372,0.000000
12.228421,0.000000
12.228470,0.000000
12.228519,0.000000
12.228568,0.000000
12.228617,0.000000
12.228665,0.000000
12.228714,0.000000
12.228763,0.000000
12.228812,0.000000
12.228861,0.000000
12.228910,0.000000
12.228959,0.000000
12.229008,0.000000
12.229056,0.000000
12.229105,0.000000
12.229154,0.000000
12.229203,0.000000
12.229252,0.000000
12.229301,0.000000
12.229350,0.000000
12.229398,0.000000
12.229447,0.000000
12.229496,0.000000
12.229545,0.000000
12.229594,0.000000
12.229643,0.000000
12.229692,0.000000
12.229740,0.000000
12.229789,0.000000
12.229838,0.000000
12.229887,0.000000
12.229936,0.000000
12.229984,0.000000
12.230033,0.000000
12.230082,0.000000
12.230131,0.000000
12.230180,0.000000
12.230229,0.000000
12.230277,0.000000
12.230326,0.000000
12.230375,0.000000
12.230424,0.000000
12.230473,0.000000
12.230521,0.000000
12.230570,0.000000
12.230619,0.000000
12.230668,0.000000
12.230716,0.000000
12.230765,0.000000
12.230814,0.000000
12.230863,0.000000
12.230912,0.000000
12.230960,0.000000
12.231009,0.000000
12.231058,0.000000
12.231107,0.000000
12.231155,0.000000
12.231204,0.000000
12.231253,0.000000
12.231302,0.000000
12.231350,0.000000
12.231399,0.000000
12.231448,0.000000
12.231497,0.000000
12.231545,0.000000
12.231594,0.000000
12.231643,0.000000
12.231692,0.000000
12.231740,0.000000
12.231789,0.000000
12.231838,0.000000
12.231887,0.000000
12.231935,0.000000
12.231984,0.000000
12.232033,0.000000
12.232081,0.000000
12.232130,0.000000
12.232179,0.000000
12.232228,0.000000
12.232276,0.000000
12.232325,0.000000
12.232374,0.000000
12.232422,0.000000
12.232471,0.000000
12.232520,0.000000
12.232569,0.000000
12.232617,0.000000
12.232666,0.000000
12.232715,0.000000
12.232763,0.000000
12.232812,0.000000
12.232861,0.000000
12.232909,0.000000
12.232958,0.000000
12.233007,0.000000
12.233055,0.000000
12.233104,0.000000
12.233153,0.000000
12.233201,0.000000
12.233250,0.000000
12.233299,0.000000
12.233347,0.000000
12.233396,0.000000
12.233445,0.000000
12.233493,0.000000
12.233542,0.000000
12.233591,0.000000
12.233639,0.000000
12.233688,0.000000
12.233736,0.000000
12.233785,0.000000
12.233834,0.000000
12.233882,0.000000
12.233931,0.000000
12.233980,0.000000
12.234028,0.000000
12.234077,0.000000
12.234125,0.000000
12.234174,0.000000
12.234223,0.000000
12.234271,0.000000
12.234320,0.000000
12.234369,0.000000
12.234417,0.000000
12.234466,0.000000
12.234514,0.000000
12.234563,0.000000
12.234612,0.000000
12.234660,0.000000
12.234709,0.000000
12.234757,0.000000
12.234806,0.000000
12.234854,0.000000
12.234903,0.000000
12.234952,0.000000
12.235000,0.000000
12.235049,0.000000
12.235097,0.000000
12.235146,0.000000
12.235194,0.000000
12.235243,0.000000
12.235292,0.000000
12.235340,0.000000
12.235389,0.000000
12.235437,0.000000
12.235486,0.000000
12.235534,0.000000
12.235583,0.000000
12.235631,0.000000
12.235680,0.000000
12.235729,0.000000
12.235777,0.000000
12.235826,0.000000
12.235874,0.000000
12.235923,0.000000
12.235971,0.000000
12.236020,0.000000
12.236068,0.000000
12.236117,0.000000
12.236165,0.000000
12.236214,0.000000
12.236262,0.000000
12.236311,0.000000
12.236359,0.000000
12.236408,0.000000
12.236456,0.000000
12.236505,0.000000
12.236553,0.000000
12.236602,0.000000
12.236650,0.000000
12.236699,0.000000
12.236747,0.000000
12.236796,0.000000
12.236844,0.000000
12.236893,0.000000
12.236941,0.000000
12.236990,0.000000
12.237038,0.000000
12.237087,0.000000
12.237135,0.000000
12.237184,0.000000
12.237232,0.000000
12.237281,0.000000
12.237329,0.000000
12.237377,0.000000
12.237426,0.000000
12.237474,0.000000
12.237523,0.000000
12.237571,0.000000
12.237620,0.000000
12.237668,0.000000
12.237717,0.000000
12.237765,0.000000
12.237814,0.000000
12.237862,0.000000
12.237910,0.000000
12.237959,0.000000
12.238007,0.000000
12.238056,0.000000
12.238104,0.000000
12.238153,0.000000
12.238201,0.000000
12.238249,0.000000
12.238298,0.000000
12.238346,0.000000
12.238395,0.000000
12.238443,0.000000
12.238491,0.000000
12.238540,0.000000
12.238588,0.000000
12.238637,0.000000
12.238685,0.000000
12.238733,0.000000
12.238782,0.000000
12.238830,0.000000
12.238879,0.000000
12.238927,0.000000
12.238975,0.000000
12.239024,0.000000
12.239072,0.000000
12.239120,0.000000
12.239169,0.000000
12.239217,0.000000
12.239266,0.000000
12.239314,0.000000
12.239362,0.000000
12.239411,0.000000
12.239459,0.000000
12.239507,0.000000
12.239556,0.000000
12.239604,0.000000
12.239652,0.000000
12.239701,0.000000
12.239749,0.000000
12.239798,0.000000
12.239846,0.000000
12.239894,0.000000
12.239943,0.000000
12.239991,0.000000
12.240039,0.000000
12.240088,0.000000
12.240136,0.000000
12.240184,0.000000
12.240232,0.000000
12.240281,0.000000
12.240329,0.000000
12.240377,0.000000
12.240426,0.000000
12.240474,0.000000
12.240522,0.000000
12.240571,0.000000
12.240619,0.000000
12.240667,0.000000
12.240716,0.000000
12.240764,0.000000
12.240812,0.000000
12.240860,0.000000
12.240909,0.000000
12.240957,0.000000
12.241005,0.000000
12.241054,0.000000
12.241102,0.000000
12.241150,0.000000
12.241198,0.000000
12.241247,0.000000
12.241295,0.000000
12.241343,0.000000
12.241392,0.000000
12.241440,0.000000
12.241488,0.000000
12.241536,0.000000
12.241585,0.000000
12.241633,0.000000
12.241681,0.000000
12.241729,0.000000
12.241778,0.000000
12.241826,0.000000
12.241874,0.000000
12.241922,0.000000
12.241971,0.000000
12.242019,0.000000
12.242067,0.000000
12.242115,0.000000
12.242163,0.000000
12.242212,0.000000
12.242260,0.000000
12.242308,0.000000
12.242356,0.000000
12.242405,0.000000
12.242453,0.000000
12.242501,0.000000
12.242549,0.000000
12.242597,0.000000
12.242646,0.000000
12.242694,0.000000
12.242742,0.000000
12.242790,0.000000
12.242838,0.000000
12.242887,0.000000
12.242935,0.000000
12.242983,0.000000
12.243031,0.000000
12.243079,0.000000
12.243128,0.000000
12.243176,0.000000
12.243224,0.000000
12.243272,0.000000
12.243320,0.000000
12.243368,0.000000
12.243417,0.000000
12.243465,0.000000
12.243513,0.000000
12.243561,0.000000
12.243609,0.000000
12.243657,0.000000
12.243706,0.000000
12.243754,0.000000
12.243802,0.000000
12.243850,0.000000
12.243898,0.000000
12.243946,0.000000
12.243994,0.000000
12.244043,0.000000
12.244091,0.000000
12.244139,0.000000
12.244187,0.000000
12.244235,0.000000
12.244283,0.000000
12.244331,0.000000
12.244379,0.000000
12.244428,0.000000
12.244476,0.000000
12.244524,0.000000
12.244572,0.000000
12.244620,0.000000
12.244668,0.000000
12.244716,0.000000
12.244764,0.000000
12.244812,0.000000
12.244861,0.000000
12.244909,0.000000
12.244957,0.000000
12.245005,0.000000
12.245053,0.000000
12.245101,0.000000
12.245149,0.000000
12.245197,0.000000
12.245245,0.000000
12.245293,0.000000
12.245341,0.000000
12.245390,0.000000
12.245438,0.000000
12.245486,0.000000
12.245534,0.000000
12.245582,0.000000
12.245630,0.000000
12.245678,0.000000
12.245726,0.000000
12.245774,0.000000
12.245822,0.000000
12.245870,0.000000
12.245918,0.000000
12.245966,0.000000
12.246014,0.000000
12.246062,0.000000
12.246110,0.000000
12.246158,0.000000
12.246206,0.000000
12.246254,0.000000
12.246302,0.000000
12.246350,0.000000
12.246399,0.000000
12.246447,0.000000
12.246495,0.000000
12.246543,0.000000
12.246591,0.000000
12.246639,0.000000
12.246687,0.000000
12.246735,0.000000
12.246783,0.000000
12.246831,0.000000
12.246879,0.000000
12.246927,0.000000
12.246975,0.000000
12.247023,0.000000
12.247071,0.000000
12.247119,0.000000
12.247167,0.000000
12.247215,0.000000
12.247263,0.000000
12.247311,0.000000
12.247359,0.000000
12.247407,0.000000
12.247454,0.000000
12.247502,0.000000
12.247550,0.000000
12.247598,0.000000
12.247646,0.000000
12.247694,0.000000
12.247742,0.000000
12.247790,0.000000
12.247838,0.000000
12.247886,0.000000
12.247934,0.000000
12.247982,0.000000
12.248030,0.000000
12.248078,0.000000
12.248126,0.000000
12.248174,0.000000
12.248222,0.000000
12.248270,0.000000
12.248318,0.000000
12.248366,0.000000
12.248413,0.000000
12.248461,0.000000
12.248509,0.000000
12.248557,0.000000
12.248605,0.000000
12.248653,0.000000
12.248701,0.000000
12.248749,0.000000
12.248797,0.000000
12.248845,0.000000
12.248893,0.000000
12.248941,0.000000
12.248988,0.000000
12.249036,0.000000
12.249084,0.000000
12.249132,0.000000
12.249180,0.000000
12.249228,0.000000
12.249276,0.000000
12.249324,0.000000
12.249372,0.000000
12.249419,0.000000
12.249467,0.000000
12.249515,0.000000
12.249563,0.000000
12.249611,0.000000
12.249659,0.000000
12.249707,0.000000
12.249755,0.000000
12.249802,0.000000
12.249850,0.000000
12.249898,0.000000
12.249946,0.000000
12.249994,0.000000
12.250042,0.000000
12.250090,0.000000
12.250137,0.000000
12.250185,0.000000
12.250233,0.000000
12.250281,0.000000
12.250329,0.000000
12.250377,0.000000
12.250424,0.000000
12.250472,0.000000
12.250520,0.000000
12.250568,0.000000
12.250616,0.000000
12.250664,0.000000
12.250711,0.000000
12.250759,0.000000
12.250807,0.000000
12.250855,0.000000
12.250903,0.000000
12.250950,0.000000
12.250998,0.000000
12.251046,0.000000
12.251094,0.000000
12.251142,0.000000
12.251189,0.000000
12.251237,0.000000
12.251285,0.000000
12.251333,0.000000
12.251381,0.000000
12.251428,0.000000
12.251476,0.000000
12.251524,0.000000
12.251572,0.000000
12.251619,0.000000
12.251667,0.000000
12.251715,0.000000
12.251763,0.000000
12.251811,0.000000
12.251858,0.000000
12.251906,0.000000
12.251954,0.000000
12.252002,0.000000
12.252049,0.000000
12.252097,0.000000
12.252145,0.000000
12.252193,0.000000
12.252240,0.000000
12.252288,0.000000
12.252336,0.000000
12.252384,0.000000
12.252431,0.000000
12.252479,0.000000
12.252527,0.000000
12.252574,0.000000
12.252622,0.000000
12.252670,0.000000
12.252718,0.000000
12.252765,0.000000
12.252813,0.000000
12.252861,0.000000
12.252909,0.000000
12.252956,0.000000
12.253004,0.000000
12.253052,0.000000
12.253099,0.000000
12.253147,0.000000
12.253195,0.000000
12.253242,0.000000
12.253290,0.000000
12.253338,0.000000
12.253386,0.000000
12.253433,0.000000
12.253481,0.000000
12.253529,0.000000
12.253576,0.000000
12.253624,0.000000
12.253672,0.000000
12.253719,0.000000
12.253767,0.000000
12.253815,0.000000
12.253862,0.000000
12.253910,0.000000
12.253958,0.000000
12.254005,0.000000
12.254053,0.000000
12.254101,0.000000
12.254148,0.000000
12.254196,0.000000
12.254244,0.000000
12.254291,0.000000
12.254339,0.000000
12.254387,0.000000
12.254434,0.000000
12.254482,0.000000
12.254529,0.000000
12.254577,0.000000
12.254625,0.000000
12.254672,0.000000
12.254720,0.000000
12.254768,0.000000
12.254815,0.000000
12.254863,0.000000
12.254910,0.000000
12.254958,0.000000
12.255006,0.000000
12.255053,0.000000
12.255101,0.000000
12.255148,0.000000
12.255196,0.000000
12.255244,0.000000
12.255291,0.000000
12.255339,0.000000
12.255386,0.000000
12.255434,0.000000
12.255482,0.000000
12.255529,0.000000
12.255577,0.000000
12.255624,0.000000
12.255672,0.000000
12.255720,0.000000
12.255767,0.000000
12.255815,0.000000
12.255862,0.000000
12.255910,0.000000
12.255957,0.000000
12.256005,0.000000
12.256053,0.000000
12.256100,0.000000
12.256148,0.000000
12.256195,0.000000
12.256243,0.000000
12.256290,0.000000
12.256338,0.000000
12.256385,0.000000
12.256433,0.000000
12.256481,0.000000
12.256528,0.000000
12.256576,0.000000
12.256623,0.000000
12.256671,0.000000
12.256718,0.000000
12.256766,0.000000
12.256813,0.000000
12.256861,0.000000
12.256908,0.000000
12.256956,0.000000
12.257003,0.000000
12.257051,0.000000
12.257098,0.000000
12.257146,0.000000
12.257193,0.000000
12.257241,0.000000
12.257288,0.000000
12.257336,0.000000
12.257383,0.000000
12.257431,0.000000
12.257478,0.000000
12.257526,0.000000
12.257573,0.000000
12.257621,0.000000
12.257668,0.000000
12.257716,0.000000
12.257763,0.000000
12.257811,0.000000
12.257858,0.000000
12.257906,0.000000
12.257953,0.000000
12.258001,0.000000
12.258048,0.000000
12.258096,0.000000
12.258143,0.000000
12.258191,0.000000
12.258238,0.000000
12.258286,0.000000
12.258333,0.000000
12.258380,0.000000
12.258428,0.000000
12.258475,0.000000
12.258523,0.000000
12.258570,0.000000
12.258618,0.000000
12.258665,0.000000
12.258713,0.000000
12.258760,0.000000
12.258807,0.000000
12.258855,0.000000
12.258902,0.000000
12.258950,0.000000
12.258997,0.000000
12.259045,0.000000
12.259092,0.000000
12.259139,0.000000
12.259187,0.000000
12.259234,0.000000
12.259282,0.000000
12.259329,0.000000
12.259376,0.000000
12.259424,0.000000
12.259471,0.000000
12.259519,0.000000
12.259566,0.000000
12.259613,0.000000
12.259661,0.000000
12.259708,0.000000
12.259756,0.000000
12.259803,0.000000
12.259850,0.000000
12.259898,0.000000
12.259945,0.000000
12.259992,0.000000
12.260040,0.000000
12.260087,0.000000
12.260135,0.000000
12.260182,0.000000
12.260229,0.000000
12.260277,0.000000
12.260324,0.000000
12.260371,0.000000
12.260419,0.000000
12.260466,0.000000
12.260513,0.000000
12.260561,0.000000
12.260608,0.000000
12.260656,0.000000
12.260703,0.000000
12.260750,0.000000
12.260798,0.000000
12.260845,0.000000
12.260892,0.000000
12.260940,0.000000
12.260987,0.000000
12.261034,0.000000
12.261082,0.000000
12.261129,0.000000
12.261176,0.000000
12.261223,0.000000
12.261271,0.000000
12.261318,0.000000
12.261365,0.000000
12.261413,0.000000
12.261460,0.000000
12.261507,0.000000
12.261555,0.000000
12.261602,0.000000
12.261649,0.000000
12.261697,0.000000
12.261744,0.000000
12.261791,0.000000
12.261838,0.000000
12.261886,0.000000
12.261933,0.000000
12.261980,0.000000
12.262028,0.000000
12.262075,0.000000
12.262122,0.000000
12.262169,0.000000
12.262217,0.000000
12.262264,0.000000
12.262311,0.000000
12.262358,0.000000
12.262406,0.000000
12.262453,0.000000
12.262500,0.000000
12.262547,0.000000
12.262595,0.000000
12.262642,0.000000
12.262689,0.000000
12.262736,0.000000
12.262784,0.000000
12.262831,0.000000
12.262878,0.000000
12.262925,0.000000
12.262973,0.000000
12.263020,0.000000
12.263067,0.000000
12.263114,0.000000
12.263162,0.000000
12.263209,0.000000
12.263256,0.000000
12.263303,0.000000
12.263350,0.000000
12.263398,0.000000
12.263445,0.000000
12.263492,0.000000
12.263539,0.000000
12.263587,0.000000
12.263634,0.000000
12.263681,0.000000
12.263728,0.000000
12.263775,0.000000
12.263823,0.000000
12.263870,0.000000
12.263917,0.000000
12.263964,0.000000
12.264011,0.000000
12.264058,0.000000
12.264106,0.000000
12.264153,0.000000
12.264200,0.000000
12.264247,0.000000
12.264294,0.000000
12.264342,0.000000
12.264389,0.000000
12.264436,0.000000
12.264483,0.000000
12.264530,0.000000
12.264577,0.000000
12.264625,0.000000
12.264672,0.000000
12.264719,0.000000
12.264766,0.000000
12.264813,0.000000
12.264860,0.000000
12.264907,0.000000
12.264955,0.000000
12.265002,0.000000
12.265049,0.000000
12.265096,0.000000
12.265143,0.000000
12.265190,0.000000
12.265237,0.000000
12.265285,0.000000
12.265332,0.000000
12.265379,0.000000
12.265426,0.000000
12.265473,0.000000
12.265520,0.000000
12.265567,0.000000
12.265614,0.000000
12.265661,0.000000
12.265709,0.000000
12.265756,0.000000
12.265803,0.000000
12.265850,0.000000
12.265897,0.000000
12.265944,0.000000
12.265991,0.000000
12.266038,0.000000
12.266085,0.000000
12.266132,0.000000
12.266179,0.000000
12.266227,0.000000
12.266274,0.000000
12.266321,0.000000
12.266368,0.000000
12.266415,0.000000
12.266462,0.000000
12.266509,0.000000
12.266556,0.000000
12.266603,0.000000
12.266650,0.000000
12.266697,0.000000
12.266744,0.000000
12.266791,0.000000
12.266838,0.000000
12.266885,0.000000
12.266933,0.000000
12.266980,0.000000
12.267027,0.000000
12.267074,0.000000
12.267121,0.000000
12.267168,0.000000
12.267215,0.000000
12.267262,0.000000
12.267309,0.000000
12.267356,0.000000
12.267403,0.000000
12.267450,0.000000
12.267497,0.000000
12.267544,0.000000
12.267591,0.000000
12.267638,0.000000
12.267685,0.000000
12.267732,0.000000
12.267779,0.000000
12.267826,0.000000
12.267873,0.000000
12.267920,0.000000
12.267967,0.000000
12.268014,0.000000
12.268061,0.000000
12.268108,0.000000
12.268155,0.000000
12.268202,0.000000
12.268249,0.000000
12.268296,0.000000
12.268343,0.000000
12.268390,0.000000
12.268437,0.000000
12.268484,0.000000
12.268531,0.000000
12.268578,0.000000
12.268625,0.000000
12.268672,0.000000
12.268719,0.000000
12.268766,0.000000
12.268813,0.000000
12.268860,0.000000
12.268907,0.000000
12.268954,0.000000
12.269000,0.000000
12.269047,0.000000
12.269094,0.000000
12.269141,0.000000
12.269188,0.000000
12.269235,0.000000
12.269282,0.000000
12.269329,0.000000
12.269376,0.000000
12.269423,0.000000
12.269470,0.000000
12.269517,0.000000
12.269564,0.000000
12.269611,0.000000
12.269658,0.000000
12.269705,0.000000
12.269751,0.000000
12.269798,0.000000
12.269845,0.000000
12.269892,0.000000
12.269939,0.000000
12.269986,0.000000
12.270033,0.000000
12.270080,0.000000
12.270127,0.000000
12.270174,0.000000
12.270220,0.000000
12.270267,0.000000
12.270314,0.000000
12.270361,0.000000
12.270408,0.000000
12.270455,0.000000
12.270502,0.000000
12.270549,0.000000
12.270596,0.000000
12.270642,0.000000
12.270689,0.000000
12.270736,0.000000
12.270783,0.000000
12.270830,0.000000
12.270877,0.000000
12.270924,0.000000
12.270970,0.000000
12.271017,0.000000
12.271064,0.000000
12.271111,0.000000
12.271158,0.000000
12.271205,0.000000
12.271252,0.000000
12.271298,0.000000
12.271345,0.000000
12.271392,0.000000
12.271439,0.000000
12.271486,0.000000
12.271533,0.000000
12.271579,0.000000
12.271626,0.000000
12.271673,0.000000
12.271720,0.000000
12.271767,0.000000
12.271814,0.000000
12.271860,0.000000
12.271907,0.000000
12.271954,0.000000
12.272001,0.000000
12.272048,0.000000
12.272094,0.000000
12.272141,0.000000
12.272188,0.000000
12.272235,0.000000
12.272282,0.000000
12.272328,0.000000
12.272375,0.000000
12.272422,0.000000
12.272469,0.000000
12.272516,0.000000
12.272562,0.000000
12.272609,0.000000
12.272656,0.000000
12.272703,0.000000
12.272750,0.000000
12.272796,0.000000
12.272843,0.000000
12.272890,0.000000
12.272937,0.000000
12.272983,0.000000
12.273030,0.000000
12.273077,0.000000
12.273124,0.000000
12.273170,0.000000


==> data/mean_std_forwarders_reward.csv <==
mp, m_8, std_8, m_16, std_16
11, 3.3099911, 1.8262669, 3.4643476, 1.904925
12, 3.5641726, 1.7629444, 3.8023368, 1.899636
13, 4.0716611, 1.8670673, 4.6719785, 1.977202
14, 4.0979025, 1.8443000, 4.7729794, 1.966011
15, 4.1199564, 1.8003170, 4.7710888, 1.802139
16, 4.2768430, 1.7640381, 4.9305860, 1.954803
17, 4.3566568, 1.8057722, 4.9108121, 1.911382
18, 4.3577766, 1.8330082, 4.9887449, 1.863442
19, 4.3558817, 1.8936836, 5.0575054, 1.806127
20, 4.3581022, 1.8842195, 5.0459626, 1.913598
21, 4.3597268, 1.8019803, 5.1002312, 1.928041
22, 4.3510587, 1.9062655, 4.9950535, 1.932099
23, 4.3536801, 1.9051039, 5.1474037, 1.913775
24, 4.3528380, 1.8881249, 5.0488023, 1.929190
25, 4.3554340, 1.8907589, 5.0560669, 1.880248
26, 4.3548424, 1.8624470, 5.0144579, 1.810810
27, 4.3569114, 1.8587827, 5.0616850, 1.985153
28, 4.3549482, 1.8111641, 5.0298514, 1.838605
29, 4.3597199, 1.8615531, 5.0017726, 1.919595
30, 4.3668957, 1.8976488, 5.0425934, 1.982228

==> data/reward_over_hops_16.csv <==
mp, hop_1, hop_2, hop_3, hop_4, hop_5, hop_6
11, 0.691888, 0.2311568, 0.0706878, 0.0044962, 0.0000027, 0.000000
12, 0.650569, 0.2732548, 0.0647359, 0.0042616, 0.0000000, 0.000000
13, 0.617743, 0.3060881, 0.0734954, 0.0093186, 0.0000008, 0.000000
14, 0.564556, 0.3369739, 0.0974964, 0.0068123, 0.0000007, 0.000000
15, 0.522794, 0.3641145, 0.1150924, 0.0024874, 0.0000017, 0.000000
16, 0.489213, 0.3741026, 0.1310178, 0.0034865, 0.0000095, 0.000000
17, 0.447488, 0.3966352, 0.1542837, 0.0084892, 0.0000075, 0.000000
18, 0.412429, 0.4020945, 0.1782816, 0.0067345, 0.0000055, 0.000000
19, 0.386904, 0.4136927, 0.1993828, 0.0074868, 0.0000084, 0.000000
20, 0.360100, 0.4281623, 0.2040075, 0.0098518, 0.0000096, 0.000000
21, 0.347584, 0.4339910, 0.2150705, 0.0036430, 0.0000063, 0.000000
22, 0.327467, 0.4429118, 0.2269123, 0.0084882, 0.0000021, 0.000000
23, 0.305780, 0.4413068, 0.2462774, 0.0024339, 0.0000078, 0.000000
24, 0.299832, 0.4537625, 0.2431166, 0.0004315, 0.0000023, 0.000000
25, 0.286129, 0.4553034, 0.2569640, 0.0054278, 0.0000097, 0.000000
26, 0.274911, 0.4602064, 0.2673972, 0.0097302, 0.0000080, 0.000000
27, 0.266417, 0.4682116, 0.2641873, 0.0085448, 0.0000061, 0.000000
28, 0.259154, 0.4657729, 0.2702377, 0.0069912, 0.0000097, 0.000000
29, 0.245049, 0.4728856, 0.2723530, 0.0030893, 0.0000019, 0.000000
30, 0.235948, 0.4730623, 0.2849765, 0.0045618, 0.0000048, 0.000000


==> data/reward_over_hops_8.csv <==
mp, hop_1, hop_2, hop_3, hop_4, hop_5, hop_6
11, 0.5665983, 0.2936092, 0.11673744, 0.02170836, 0.0001739, 0.00008627
12, 0.5199183, 0.3233725, 0.13952572, 0.02199777, 0.0039818, 0.00000771
13, 0.4764388, 0.3428763, 0.15909210, 0.02537416, 0.0038508, 0.00003530
14, 0.4370865, 0.3404286, 0.17377528, 0.03735719, 0.0014583, 0.00007033
15, 0.4058001, 0.3527509, 0.20346395, 0.03258749, 0.0016301, 0.00003799
16, 0.3757862, 0.3499650, 0.23201207, 0.04799878, 0.0072342, 0.00007902
17, 0.3455927, 0.3457475, 0.25066859, 0.05034652, 0.0002958, 0.00009916
18, 0.3292356, 0.3480326, 0.27909195, 0.06061062, 0.0094260, 0.00007628
19, 0.3061307, 0.3301493, 0.29058984, 0.06353583, 0.0003421, 0.00008292
20, 0.2832458, 0.3393786, 0.30886568, 0.07169879, 0.0091574, 0.00005873
21, 0.2628413, 0.3348584, 0.32872346, 0.07762522, 0.0062971, 0.00007329
22, 0.2522223, 0.3369262, 0.33077252, 0.08016787, 0.0074442, 0.00005439
23, 0.2468251, 0.3202345, 0.34338708, 0.08263230, 0.0039602, 0.00009302
24, 0.2359217, 0.3283116, 0.35848923, 0.08017286, 0.0056671, 0.00006815
25, 0.2271886, 0.3236722, 0.36910834, 0.08982659, 0.0071305, 0.00006286
26, 0.2121022, 0.3278679, 0.36917537, 0.09974546, 0.0083298, 0.00001704
27, 0.2047184, 0.3273381, 0.37007388, 0.09678805, 0.0028179, 0.00006825
28, 0.1999174, 0.3215264, 0.38279160, 0.09235736, 0.0071412, 0.00009251
29, 0.1868522, 0.3289502, 0.38860389, 0.09517636, 0.0002996, 0.00005997
30, 0.1897795, 0.3148264, 0.39636109, 0.09144176, 0.0009431, 0.00007613


==> data/shuffling.csv <==
Time,NoneFairness,NoneTotal,GatewayEdgeFairness,GatewayEdgeTotal,EdgeFairness,EdgeTotal,NodeFairness,NodeTotal,NoneFairness16,NoneTotal16,GatewayEdgeFairness16,GatewayEdgeTotal16,EdgeFairness16,EdgeTotal16,NodeFairness16,NodeTotal16,NoneFairness32,NoneTotal32,GatewayEdgeFairness32,GatewayEdgeTotal32,EdgeFairness32,EdgeTotal32,NodeFairness32,NodeTotal32,NoneFairness64,NoneTotal64,GatewayEdgeFairness64,GatewayEdgeTotal64,EdgeFairness64,EdgeTotal64,NodeFairness64,NodeTotal64,NoneFairness256,NoneTotal256,GatewayEdgeFairness256,GatewayEdgeTotal256,EdgeFairness256,EdgeTotal256,NodeFairness256,NodeTotal256,NoneFairness1024,NoneTotal1024,GatewayEdgeFairness1024,GatewayEdgeTotal1024,EdgeFairness1024,EdgeTotal1024,NodeFairness1024,NodeTotal1024
1,0.6592083333333333,13.001486666666667,0.6529286666666667,12.845993333333332,0.6576493333333332,12.969263333333332,0.6546196666666666,12.856563333333332,0.6501233333333333,12.74029,0.6534623333333333,12.800626666666668,0.6556983333333334,12.89208,0.6533213333333334,12.792666666666667,0.653924,12.85978,0.654557,12.8345,0.65816,12.952033333333333,0.655024,12.868233333333333,0.6471863333333333,12.59237,0.6508716666666666,12.665003333333333,0.6548636666666666,12.763903333333333,0.653012,12.72191,0.432116,8.452193333333334,0.43606533333333336,8.618096666666666,0.43876133333333334,8.633563333333333,0.4346143333333334,8.566003333333335,0.43724766666666665,8.607676666666666,0.43768199999999996,8.517156666666667,0.43522533333333335,8.47033,0.4343166666666667,8.500056666666666
11,0.641918,13.741255454545454,0.3876053333333333,11.973674242424241,0.3252683333333333,11.975477575757576,0.48481599999999997,13.054824545454546,0.6413276666666666,13.704712121212122,0.3843446666666666,11.948413636363636,0.3230756666666667,11.949235757575758,0.47886933333333337,12.94451,0.6399856666666667,13.72370303030303,0.3848716666666667,11.94566484848485,0.3256536666666667,11.979261212121214,0.48263100000000003,13.020829090909091,0.6421186666666667,13.691782727272727,0.38307699999999995,11.932139090909091,0.324429,11.939632424242424,0.4833046666666667,12.95763484848485,0.4242046666666666,9.132116363636364,0.257283,7.974974242424242,0.21703433333333333,7.96448393939394,0.3209633333333333,8.67518,0.4270796666666667,9.149071515151515,0.2554113333333334,7.958881515151515,0.21621766666666664,7.953938787878788,0.32178,8.662320909090909
21,0.6566506666666667,13.787455396825397,0.3083213333333334,11.82516,0.25446833333333335,11.839102698412699,0.4375259999999999,13.061019523809524,0.6568916666666667,13.766403174603177,0.305404,11.812021904761906,0.2538926666666667,11.825445238095238,0.4361893333333334,12.986981904761905,0.6558596666666667,13.774460793650796,0.306494,11.81157142857143,0.2555966666666667,11.844456825396824,0.4366856666666667,13.014700634920635,0.6574656666666666,13.758532063492064,0.30472866666666665,11.806710952380952,0.2532353333333333,11.817829682539683,0.4372593333333333,12.957112063492064,0.434898,9.174398571428572,0.20391866666666666,7.879037142857143,0.17079633333333333,7.886547301587302,0.29105166666666665,8.691112222222223,0.4365793333333334,9.183366507936508,0.20326233333333335,7.870956666666666,0.17066066666666665,7.877533968253968,0.2909333333333333,8.653299841269842
31,0.6627573333333333,13.805534516129033,0.267071,11.772430537634408,0.22296766666666668,11.792851182795697,0.4152956666666667,13.067259784946236,0.6632746666666667,13.788259462365591,0.26466866666666666,11.761765268817204,0.22366766666666668,11.778299139784947,0.412763,12.98396301075269,0.6619833333333333,13.795138709677419,0.2651143333333333,11.763106021505376,0.224863,11.794320215053764,0.414004,13.01465376344086,0.6636696666666667,13.782935268817203,0.26436166666666666,11.760107311827957,0.22202133333333332,11.775458602150536,0.4148096666666667,12.956181505376342,0.4389,9.18988806451613,0.17648366666666668,7.846140107526882,0.1494886666666667,7.859671720430107,0.2768583333333334,8.695397956989249,0.44047366666666665,9.19652376344086,0.17467133333333332,7.843794838709678,0.149582,7.848029247311828,0.2765296666666667,8.662084301075268
41,0.66603,13.814596097560976,0.24032866666666666,11.746200325203251,0.20443366666666665,11.767392276422765,0.4020863333333333,13.067804471544717,0.6662106666666666,13.799291544715448,0.23873966666666666,11.73661544715447,0.20525400000000002,11.759084552845529,0.39838633333333334,12.9875818699187,0.6649823333333333,13.804797479674795,0.23898433333333333,11.739560569105691,0.20665666666666663,11.772887723577234,0.40058299999999997,13.0153518699187,0.6671900000000001,13.794770406504064,0.23776799999999998,11.737808048780488,0.20356233333333332,11.758144552845529,0.40043233333333333,12.957531138211381,0.4412816666666666,9.197946097560976,0.158361,7.830890650406504,0.13652466666666666,7.846043658536585,0.26780699999999996,8.699112601626016,0.442598,9.202556585365855,0.15810733333333335,7.830500162601626,0.13720200000000002,7.83541268292683,0.26693433333333333,8.661572764227643
51,0.6676976666666666,13.81842450980392,0.22211333333333336,11.729907973856209,0.19208,11.754573006535947,0.39220733333333335,13.068054640522876,0.668359,13.806127843137256,0.22059099999999998,11.721095359477124,0.19285633333333332,11.746755620915033,0.38989,12.989979346405228,0.6670923333333333,13.81039660130719,0.22040366666666666,11.72386751633987,0.19374766666666665,11.758136339869283,0.39183233333333334,13.011962614379085,0.6690833333333334,13.802373071895426,0.219129,11.723844248366014,0.1908736666666667,11.746599281045752,0.39127699999999993,12.961516405228759,0.4428546666666667,9.203198235294119,0.1462,7.8208335947712415,0.128186,7.8403414379084975,0.26151033333333334,8.698912614379084,0.4441306666666667,9.20721294117647,0.14574533333333334,7.8188545751633995,0.12896833333333332,7.8282550326797375,0.260719,8.663647581699346
61,0.6691433333333333,13.822875901639344,0.20817699999999997,11.718258142076502,0.18304499999999999,11.747597103825134,0.386283,13.069214699453553,0.6698563333333333,13.810823770491803,0.20669200000000001,11.711181912568307,0.18372266666666667,11.740226502732241,0.38378599999999996,12.989740163934426,0.6683496666666667,13.81325486338798,0.20662100000000003,11.71351213114754,0.18406366666666665,11.746837704918033,0.38527533333333336,13.013023224043716,0.6703486666666666,13.807388797814209,0.20603966666666665,11.712885573770492,0.18190966666666666,11.739406775956285,0.3839426666666667,12.966197431693988,0.44386600000000004,9.206413661202186,0.13714,7.814322021857924,0.12199033333333335,7.833665409836066,0.2569943333333333,8.697700983606557,0.4451043333333333,9.209254262295083,0.13647900000000002,7.8106909289617485,0.12288833333333334,7.823489508196721,0.2560883333333333,8.664228306010928
71,0.6700499999999999,13.825950704225352,0.197341,11.710612863849764,0.17620566666666668,11.742902488262912,0.38073533333333326,13.069111314553991,0.6707893333333335,13.813985680751172,0.19572166666666665,11.70409352112676,0.17613366666666666,11.735514272300469,0.3789636666666667,12.990309389671362,0.6692213333333333,13.816258450704225,0.19583333333333333,11.706977230046949,0.176988,11.738624741784038,0.3799496666666667,13.012682488262913,0.6711239999999999,13.810070798122066,0.19561099999999998,11.70773028169014,0.17488033333333333,11.734170187793428,0.3788803333333333,12.965582394366196,0.44459766666666667,9.209006807511738,0.1300663333333333,7.8090515962441325,0.11738,7.829970469483568,0.2536173333333333,8.700521971830986,0.44562266666666667,9.211023004694836,0.12965733333333332,7.805052816901409,0.11857333333333335,7.820331971830987,0.2525266666666666,8.663505539906105
81,0.6707303333333333,13.827424567901234,0.189182,11.704125761316872,0.17071899999999998,11.73656670781893,0.3769613333333333,13.0723341563786,0.6715106666666667,13.816634897119343,0.18757333333333334,11.698334074074074,0.170656,11.731777530864198,0.3747163333333334,12.993544526748972,0.6700016666666667,13.818556008230452,0.18772266666666668,11.699369588477367,0.170834,11.734918353909466,0.375675,13.01603901234568,0.6719970000000001,13.81290111111111,0.18761466666666668,11.701671028806583,0.16962999999999998,11.731636995884774,0.37479233333333334,12.964477160493827,0.44509366666666667,9.210560493827161,0.12437866666666668,7.8041083950617285,0.11360300000000001,7.827283580246913,0.25121866666666665,8.703332592592592,0.4458873333333333,9.211480905349793,0.12381933333333332,7.801932962962963,0.114856,7.81921658436214,0.25035,8.663028148148149
91,0.671374,13.828341684981684,0.182454,11.698977985347987,0.16615633333333332,11.733271355311354,0.37413566666666664,13.075751758241758,0.6720963333333333,13.818433186813188,0.18092,11.694267875457877,0.16585399999999997,11.729267399267398,0.3716033333333333,12.993132344322344,0.6705866666666666,13.820371758241759,0.18097433333333332,11.695259560439561,0.1662526666666667,11.730297912087913,0.37243200000000004,13.017291465201463,0.6725736666666667,13.815141025641026,0.18105333333333337,11.697806630036629,0.16513333333333333,11.728791648351647,0.37131733333333333,12.960207509157508,0.4455153333333333,9.212041831501832,0.11989399999999999,7.80154608058608,0.11060833333333335,7.824641794871794,0.24928399999999998,8.703541648351647,0.44625066666666663,9.212583333333333,0.11920733333333333,7.798728424908425,0.11197866666666667,7.816582967032967,0.24823266666666666,8.66250347985348
100,0.6718026666666667,13.829451566666664,0.17751066666666668,11.6941187,0.16299433333333332,11.732360733333332,0.37286366666666665,13.081179066666667,0.6724673333333334,13.819882,0.17628933333333333,11.690238966666668,0.16276333333333334,11.728091066666666,0.3695873333333333,12.999678466666667,0.6710023333333334,13.8214497,0.17611033333333334,11.691531999999999,0.16296966666666665,11.726883166666667,0.3704156666666667,13.021653133333333,0.6730900000000001,13.816827966666667,0.176071,11.694153600000002,0.16152666666666665,11.726846733333334,0.3692583333333333,12.962845133333332,0.44576600000000005,9.212919566666667,0.11659900000000001,7.798400066666667,0.10849166666666665,7.821749533333333,0.24785,8.705116133333332,0.44646600000000003,9.213116233333333,0.11583866666666669,7.796054666666667,0.109819,7.815381800000001,0.246363,8.664845133333333


==> data/varying_workload_cache_accounting_layer.csv <==
wl, if, chr, chrG
10, 0.620903, 47.06, 32.87333333
20, 0.668396, 57.33, 30.41
50, 0.718314, 67.19, 28.65
